Nethammer: Inducing Rowhammer Faults through Network Requests

A fundamental assumption in software security is that memory contents do not change unless there is a legitimate deliberate modification. Classical fault attacks show that this assumption does not hold if the attacker has physical access. Rowhammer attacks showed that local code execution is already sufficient to break this assumption. Rowhammer exploits parasitic effects in DRAM to modify the content of a memory cell without accessing it. Instead, other memory locations are accessed at a high frequency. All Rowhammer attacks so far were local attacks, running either in a scripted language or native code. In this paper, we present Nethammer. Nethammer is the first truly remote Rowhammer attack, without a single attacker-controlled line of code on the targeted system. Systems that use uncached memory or flush instructions while handling network requests, e.g., for interaction with the network device, can be attacked using Nethammer. Other systems can still be attacked if they are protected with quality-of-service techniques like Intel CAT. We demonstrate that the frequency of the cache misses is in all three cases high enough to induce bit flips. We evaluated different bit flip scenarios. Depending on the location, the bit flip compromises either the security and integrity of the system and the data of its users, or it can leave persistent damage on the system, i.e., persistent denial of service. We investigated Nethammer on personal computers, servers, and mobile phones. Nethammer is a security landslide, making the formerly local attack a remote attack.

==> data/adaptive_policy_lab02.csv <==
Pre,Time
0,359
1,358
2,359
3,359
4,359
5,358
6,360
7,359
8,360
9,359
10,359
11,359
12,360
13,358
14,360
15,360
16,359
17,360
18,360
19,359
20,359
21,360
22,361
23,359
24,359
25,359
26,361
27,360
28,359
29,359
30,360
31,359
32,359
33,360
34,360
35,360
36,359
37,359
38,360
39,360
40,360
41,359
42,360
43,360
44,360
45,359
46,360
47,360
48,359
49,359
50,359
51,360
52,359
53,360
54,361
55,360
56,360
57,359
58,360
59,360
60,359
61,360
62,361
63,360
64,360
65,359
66,360
67,360
68,360
69,360
70,360
71,359
72,360
73,360
74,360
75,360
76,360
77,360
78,361
79,359
80,360
81,360
82,359
83,358
84,359
85,360
86,361
87,359
88,359
89,359
90,360
91,359
92,359
93,359
94,361
95,359
96,359
97,359
98,361
99,360
100,359
101,359
102,360
103,360
104,359
105,359
106,360
107,360
108,360
109,359
110,361
111,359
112,360
113,360
114,360
115,361
116,360
117,359
118,360
119,361
120,360
121,360
122,360
123,361
124,361
125,360
126,360
127,360
128,361
129,360
130,359
131,360
132,360
133,358
134,359
135,360
136,361
137,360
138,361
139,361
140,360
141,360
142,360
143,361
144,361
145,360
146,360
147,360
148,361
149,359
150,359
151,361
152,361
153,359
154,360
155,361
156,360
157,360
158,360
159,360
160,360
161,359
162,361
163,361
164,361
165,359
166,360
167,361
168,360
169,360
170,360
171,361
172,360
173,360
174,361
175,361
176,361
177,359
178,361
179,360
180,360
181,360
182,360
183,361
184,361
185,359
186,360
187,360
188,361
189,359
190,361
191,360
192,361
193,360
194,360
195,360
196,361
197,360
198,360
199,361
200,361
201,358
202,360
203,360
204,360
205,360
206,361
207,360
208,361
209,360
210,361
211,360
212,361
213,360
214,360
215,361
216,360
217,359
218,361
219,360
220,361
221,360
222,360
223,361
224,361
225,360
226,361
227,361
228,361
229,360
230,360
231,360
232,360
233,359
234,360
235,361
236,360
237,359
238,361
239,360
240,360
241,359
242,361
243,361
244,360
245,359
246,361
247,361
248,360
249,359
250,360
251,361
252,359
253,359
254,360
255,359
256,360
257,360
258,361
259,360
260,359
261,360
262,360
263,360
264,360
265,359
266,360
267,360
268,359
269,359
270,361
271,360
272,360
273,359
274,360
275,359
276,359
277,360
278,360
279,360
280,360
281,360
282,360
283,360
284,359
285,359
286,360
287,360
288,360
289,360
290,360
291,360
292,359
293,360
294,361
295,359
296,360
297,360
298,360
299,360
300,360
301,359
302,361
303,360
304,360
305,360
306,361
307,360
308,359
309,360
310,361
311,360
312,359
313,359
314,361
315,360
316,360
317,360
318,360
319,359
320,360
321,360
322,360
323,360
324,359
325,359
326,360
327,360
328,360
329,360
330,361
331,359
332,359
333,359
334,360
335,359
336,360
337,359
338,360
339,359
340,360
341,359
342,360
343,359
344,360
345,359
346,361
347,360
348,360
349,360
350,361
351,359
352,360
353,358
354,360
355,360
356,359
357,359
358,361
359,360
360,359
361,359
362,360
363,360
364,360
365,359
366,361
367,359
368,360
369,360
370,360
371,360
372,359
373,359
374,361
375,360
376,361
377,360
378,361
379,360
380,361
381,360
382,361
383,360
384,361
385,360
386,360
387,360
388,360
389,359
390,360
391,360
392,360
393,360
394,360
395,360
396,359
397,360
398,360
399,359
400,359
401,359
402,361
403,359
404,359
405,358
406,361
407,359
408,359
409,360
410,361
411,360
412,360
413,360
414,361
415,360
416,360
417,359
418,361
419,359
420,359
421,360
422,361
423,359
424,360
425,359
426,361
427,360
428,360
429,359
430,361
431,360
432,360
433,360
434,360
435,359
436,359
437,360
438,360
439,360
440,359
441,360
442,360
443,359
444,359
445,360
446,361
447,359
448,360
449,359
450,360
451,360
452,360
453,359
454,360
455,359
456,359
457,359
458,361
459,360
460,359
461,360
462,360
463,360
464,360
465,359
466,361
467,360
468,359
469,360
470,361
471,360
472,359
473,359
474,361
475,360
476,360
477,359
478,360
479,360
480,360
481,360
482,361
483,360
484,360
485,359
486,360
487,359
488,359
489,359
490,360
491,361
492,360
493,360
494,361
495,361
496,360
497,359
498,360
499,360
500,361
501,359
502,360
503,360
504,361
505,359
506,361
507,360
508,360
509,360
510,360
511,359
512,360
513,359
514,360
515,360
516,360
517,360
518,361
519,360
520,360
521,359
522,360
523,360
524,359
525,359
526,361
527,359
528,360
529,360
530,360
531,360
532,359
533,360
534,361
535,360
536,359
537,360
538,359
539,362
540,364
541,362
542,367
543,363
544,361
545,360
546,364
547,360
548,360
549,360
550,360
551,360
552,361
553,360
554,361
555,360
556,360
557,360
558,360
559,360
560,362
561,361
562,361
563,360
564,360
565,365
566,364
567,359
568,360
569,360
570,360
571,360
572,360
573,360
574,360
575,360
576,360
577,360
578,360
579,359
580,359
581,360
582,360
583,359
584,359
585,359
586,360
587,360
588,359
589,360
590,360
591,360
592,360
593,360
594,360
595,359
596,359
597,360
598,360
599,359
600,359
601,360
602,360
603,360
604,360
605,360
606,362
607,360
608,359
609,360
610,363
611,363
612,364
613,364
614,360
615,362
616,359
617,364
618,361
619,360
620,359
621,359
622,361
623,359
624,359
625,359
626,360
627,359
628,360
629,360
630,360
631,360
632,360
633,360
634,361
635,359
636,360
637,360
638,360
639,359
640,360
641,359
642,362
643,364
644,363
645,362
646,363
647,362
648,362
649,366
650,363
651,360
652,362
653,361
654,361
655,360
656,360
657,360
658,361
659,359
660,360
661,359
662,360
663,359
664,359
665,359
666,361
667,359
668,359
669,360
670,360
671,360
672,359
673,360
674,359
675,359
676,360
677,359
678,360
679,359
680,361
681,360
682,365
683,361
684,363
685,362
686,362
687,359
688,361
689,360
690,360
691,362
692,360
693,358
694,360
695,359
696,359
697,360
698,361
699,360
700,359
701,360
702,361
703,360
704,359
705,360
706,360
707,360
708,359
709,360
710,360
711,360
712,360
713,365
714,362
715,362
716,361
717,360
718,361
719,365
720,361
721,362
722,361
723,359
724,360
725,360
726,361
727,359
728,360
729,359
730,360
731,360
732,360
733,359
734,361
735,360
736,360
737,360
738,360
739,359
740,360
741,360
742,360
743,360
744,360
745,359
746,360
747,359
748,359
749,359
750,360
751,359
752,359
753,359
754,361
755,359
756,360
757,359
758,361
759,359
760,359
761,359
762,361
763,360
764,360
765,360
766,360
767,360
768,360
769,360
770,361
771,361
772,364
773,361
774,365
775,361
776,364
777,359
778,362
779,361
780,360
781,360
782,360
783,360
784,359
785,359
786,360
787,359
788,359
789,359
790,360
791,359
792,360
793,360
794,361
795,360
796,359
797,359
798,361
799,359
800,360
801,359
802,361
803,359
804,360
805,359
806,361
807,359
808,360
809,359
810,361
811,359
812,360
813,359
814,360
815,360
816,359
817,360
818,361
819,359
820,359
821,359
822,360
823,359
824,359
825,359
826,360
827,360
828,359
829,359
830,360
831,360
832,360
833,360
834,360
835,360
836,360
837,360
838,361
839,360
840,359
841,360
842,361
843,359
844,360
845,360
846,361
847,360
848,359
849,360
850,360
851,360
852,360
853,359
854,360
855,359
856,360
857,360
858,360
859,360
860,359
861,360
862,361
863,360
864,360
865,360
866,360
867,360
868,360
869,359
870,361
871,360
872,359
873,360
874,361
875,359
876,359
877,360
878,361
879,360
880,360
881,359
882,360
883,360
884,359
885,359
886,360
887,359
888,360
889,360
890,360
891,359
892,359
893,360
894,360
895,359
896,360
897,359
898,360
899,360
900,359
901,359
902,361
903,360
904,360
905,360
906,361
907,359
908,359
909,359
910,360
911,359
912,359
913,359
914,360
915,360
916,360
917,360
918,360
919,359
920,359
921,360
922,360
923,360
924,360
925,360
926,360
927,360
928,360
929,360
930,361
931,360
932,359
933,359
934,360
935,359
936,359
937,359
938,360
939,360
940,360
941,359
942,361
943,359
944,359
945,360
946,360
947,359
948,360
949,358
950,360
951,360
952,360
953,360
954,360
955,359
956,359
957,360
958,360
959,360
960,360
961,360
962,361
963,359
964,359
965,359
966,361
967,360
968,360
969,360
970,360
971,360
972,360
973,359
974,360
975,359
976,359
977,360
978,361
979,360
980,360
981,359
982,361
983,360
984,360
985,359
986,361
987,360
988,360
989,359
990,360
991,360
992,359
993,360
994,360
995,360
996,360
997,360
998,360
999,359
1000,360
1001,359
1002,360
1003,360
1004,360
1005,360
1006,360
1007,360
1008,359
1009,359
1010,361
1011,360
1012,360
1013,359
1014,361
1015,360
1016,359
1017,359
1018,360
1019,360
1020,360
1021,360
1022,361
1023,360
1024,359
1025,360
1026,360
1027,360
1028,360
1029,360
1030,361
1031,360
1032,360
1033,359
1034,360
1035,360
1036,360
1037,360
1038,360
1039,360
1040,360
1041,360
1042,360
1043,360
1044,360
1045,360
1046,360
1047,361
1048,361
1049,360
1050,360
1051,360
1052,360
1053,360
1054,361
1055,360
1056,360
1057,359
1058,361
1059,361
1060,361
1061,359
1062,360
1063,360
1064,360
1065,360
1066,361
1067,359
1068,359
1069,359
1070,360
1071,360
1072,360
1073,360
1074,360
1075,360
1076,361
1077,360
1078,360
1079,360
1080,360
1081,360
1082,360
1083,360
1084,360
1085,359
1086,360
1087,359
1088,360
1089,360
1090,361
1091,359
1092,360
1093,359
1094,360
1095,360
1096,359
1097,359
1098,360
1099,360
1100,360
1101,359
1102,361
1103,360
1104,360
1105,360
1106,361
1107,360
1108,360
1109,360
1110,361
1111,360
1112,360
1113,359
1114,361
1115,360
1116,360
1117,360
1118,360
1119,359
1120,359
1121,360
1122,360
1123,360
1124,359
1125,359
1126,361
1127,360
1128,359
1129,360
1130,361
1131,360
1132,360
1133,360
1134,360
1135,360
1136,360
1137,359
1138,361
1139,360
1140,360
1141,360
1142,360
1143,360
1144,359
1145,360
1146,360
1147,359
1148,360
1149,359
1150,360
1151,360
1152,361
1153,359
1154,360
1155,360
1156,359
1157,359
1158,361
1159,360
1160,360
1161,359
1162,360
1163,359
1164,359
1165,359
1166,360
1167,359
1168,359
1169,359
1170,360
1171,360
1172,360
1173,360
1174,360
1175,360
1176,360
1177,360
1178,361
1179,360
1180,360
1181,360
1182,361
1183,360
1184,360
1185,360
1186,359
1187,360
1188,361
1189,360
1190,360
1191,360
1192,360
1193,360
1194,361
1195,360
1196,361
1197,359
1198,360
1199,359


==> data/adaptive_policy_lab08.csv <==
Pre,Time
0,235
1,235
2,234
3,238
4,234
5,235
6,239
7,238
8,237
9,235
10,238
11,236
12,234
13,239
14,234
15,237
16,234
17,238
18,236
19,236
20,238
21,236
22,235
23,237
24,235
25,241
26,235
27,236
28,234
29,235
30,235
31,238
32,234
33,238
34,237
35,236
36,234
37,241
38,235
39,236
40,234
41,234
42,233
43,236
44,233
45,234
46,234
47,236
48,238
49,234
50,234
51,236
52,233
53,235
54,235
55,236
56,239
57,239
58,234
59,235
60,234
61,236
62,235
63,234
64,233
65,234
66,232
67,234
68,234
69,237
70,237
71,237
72,234
73,233
74,233
75,233
76,233
77,233
78,234
79,238
80,233
81,232
82,233
83,234
84,234
85,233
86,233
87,234
88,234
89,234
90,233
91,234
92,234
93,233
94,234
95,234
96,234
97,235
98,233
99,234
100,233
101,233
102,234
103,234
104,234
105,233
106,234
107,234
108,234
109,233
110,234
111,234
112,233
113,234
114,233
115,234
116,233
117,234
118,233
119,234
120,233
121,233
122,232
123,234
124,233
125,233
126,233
127,234
128,234
129,233
130,233
131,234
132,233
133,233
134,234
135,234
136,234
137,233
138,233
139,234
140,234
141,233
142,233
143,234
144,234
145,233
146,233
147,237
148,234
149,234
150,233
151,234
152,234
153,234
154,239
155,234
156,234
157,233
158,234
159,234
160,233
161,233
162,233
163,234
164,234
165,233
166,233
167,234
168,234
169,233
170,233
171,234
172,234
173,233
174,233
175,234
176,233
177,233
178,232
179,234
180,233
181,233
182,233
183,233
184,233
185,233
186,236
187,234
188,233
189,233
190,234
191,234
192,233
193,233
194,236
195,234
196,234
197,233
198,233
199,234
200,234
201,233
202,233
203,234
204,234
205,233
206,233
207,239
208,234
209,233
210,233
211,233
212,234
213,237
214,237
215,238
216,233
217,233
218,233
219,233
220,238
221,233
222,233
223,233
224,237
225,233
226,238
227,233
228,234
229,233
230,233
231,234
232,234
233,238
234,233
235,239
236,233
237,233
238,233
239,234
240,234
241,233
242,233
243,234
244,234
245,233
246,238
247,234
248,237
249,233
250,233
251,234
252,233
253,233
254,233
255,234
256,233
257,233
258,233
259,237
260,233
261,233
262,233
263,238
264,233
265,234
266,233
267,233
268,234
269,234
270,233
271,234
272,234
273,233
274,233
275,233
276,234
277,233
278,233
279,234
280,233
281,233
282,233
283,234
284,234
285,233
286,233
287,238
288,234
289,234
290,233
291,233
292,233
293,233
294,233
295,234
296,233
297,233
298,233
299,234
300,233
301,233
302,233
303,234
304,234
305,237
306,233
307,234
308,234
309,233
310,233
311,241
312,233
313,233
314,233
315,233
316,234
317,233
318,233
319,234
320,234
321,233
322,233
323,234
324,234
325,233
326,233
327,234
328,234
329,233
330,233
331,237
332,233
333,233
334,233
335,237
336,233
337,233
338,233
339,234
340,233
341,233
342,237
343,234
344,234
345,233
346,233
347,233
348,233
349,237
350,233
351,234
352,234
353,236
354,233
355,234
356,234
357,233
358,233
359,238
360,237
361,234
362,237
363,234
364,234
365,241
366,233
367,234
368,234
369,233
370,233
371,233
372,234
373,233
374,233
375,234
376,234
377,237
378,237
379,237
380,233
381,237
382,233
383,234
384,234
385,233
386,233
387,239
388,234
389,241
390,233
391,237
392,234
393,233
394,233
395,234
396,234
397,233
398,233
399,233
400,234
401,233
402,233
403,234
404,233
405,233
406,233
407,234
408,233
409,233
410,233
411,233
412,233
413,233
414,233
415,233
416,233
417,237
418,233
419,233
420,234
421,233
422,233
423,234
424,233
425,233
426,238
427,234
428,234
429,233
430,234
431,234
432,233
433,233
434,233
435,234
436,233
437,233
438,237
439,237
440,234
441,233
442,234
443,233
444,233
445,233
446,233
447,237
448,234
449,233
450,233
451,233
452,241
453,232
454,233
455,234
456,233
457,233
458,233
459,234
460,233
461,239
462,233
463,234
464,233
465,234
466,233
467,234
468,233
469,233
470,233
471,233
472,233
473,233
474,233
475,234
476,234
477,237
478,233
479,237
480,234
481,233
482,233
483,234
484,234
485,233
486,233
487,234
488,234
489,233
490,233
491,234
492,233
493,233
494,233
495,233
496,233
497,233
498,233
499,234
500,233
501,233
502,233
503,234
504,234
505,233
506,233
507,234
508,234
509,233
510,233
511,234
512,234
513,233
514,233
515,234
516,234
517,233
518,233
519,233
520,234
521,233
522,234
523,233
524,233
525,233
526,233
527,234
528,233
529,233
530,237
531,234
532,233
533,233
534,233
535,233
536,234
537,234
538,233
539,234
540,233
541,233
542,233
543,234
544,233
545,233
546,233
547,234
548,234
549,233
550,233
551,234
552,233
553,233
554,233
555,233
556,233
557,233
558,233
559,234
560,234
561,233
562,233
563,234
564,233
565,233
566,233
567,233
568,233
569,233
570,233
571,234
572,234
573,233
574,238
575,234
576,234
577,233
578,233
579,234
580,234
581,233
582,233
583,233
584,233
585,233
586,233
587,234
588,234
589,233
590,237
591,233
592,233
593,233
594,233
595,233
596,233
597,233
598,233
599,234
600,233
601,233
602,233
603,234
604,234
605,233
606,233
607,233
608,234
609,233
610,233
611,238
612,234
613,233
614,239
615,233
616,237
617,233
618,238
619,234
620,234
621,233
622,234
623,234
624,233
625,233
626,233
627,234
628,233
629,242
630,233
631,233
632,234
633,233
634,233
635,234
636,233
637,233
638,233
639,234
640,234
641,234
642,233
643,233
644,233
645,233
646,233
647,234
648,234
649,233
650,233
651,234
652,234
653,233
654,233
655,234
656,234
657,233
658,233
659,234
660,233
661,233
662,233
663,234
664,233
665,233
666,233
667,233
668,233
669,233
670,234
671,233
672,239
673,233
674,233
675,234
676,233
677,233
678,233
679,233
680,234
681,233
682,232
683,238
684,234
685,233
686,233
687,234
688,234
689,233
690,234
691,234
692,233
693,234
694,234
695,233
696,234
697,233
698,233
699,234
700,233
701,233
702,233
703,234
704,234
705,233
706,233
707,233
708,233
709,218
710,204
711,211
712,206
713,205
714,204
715,206
716,206
717,205
718,204
719,206
720,206
721,205
722,204
723,205
724,205
725,205
726,204
727,210
728,206
729,206
730,204
731,210
732,206
733,205
734,204
735,206
736,206
737,206
738,204
739,206
740,206
741,206
742,204
743,206
744,206
745,205
746,204
747,206
748,206
749,206
750,204
751,206
752,206
753,205
754,204
755,206
756,205
757,206
758,204
759,204
760,205
761,205
762,204
763,205
764,206
765,205
766,204
767,205
768,206
769,211
770,208
771,206
772,206
773,205
774,204
775,206
776,206
777,205
778,204
779,206
780,206
781,206
782,204
783,206
784,206
785,206
786,204
787,206
788,206
789,205
790,204
791,205
792,206
793,206
794,204
795,206
796,206
797,206
798,204
799,211
800,205
801,210
802,204
803,206
804,206
805,205
806,204
807,205
808,205
809,205
810,204
811,205
812,205
813,206
814,204
815,206
816,206
817,206
818,204
819,205
820,206
821,205
822,204
823,206
824,206
825,206
826,204
827,206
828,214
829,206
830,208
831,206
832,206
833,205
834,204
835,205
836,206
837,206
838,204
839,205
840,206
841,206
842,204
843,205
844,206
845,206
846,204
847,206
848,206
849,206
850,204
851,206
852,206
853,206
854,204
855,206
856,206
857,205
858,204
859,206
860,206
861,205
862,204
863,205
864,206
865,205
866,204
867,206
868,206
869,206
870,204
871,212
872,206
873,205
874,204
875,205
876,205
877,206
878,204
879,206
880,206
881,205
882,204
883,206
884,206
885,206
886,204
887,206
888,206
889,205
890,204
891,206
892,206
893,206
894,204
895,205
896,206
897,205
898,204
899,206
900,206
901,205
902,210
903,206
904,210
905,205
906,204
907,206
908,206
909,206
910,204
911,206
912,210
913,205
914,210
915,205
916,206
917,206
918,204
919,206
920,206
921,205
922,204
923,206
924,206
925,206
926,204
927,205
928,206
929,205
930,204
931,206
932,206
933,206
934,204
935,205
936,206
937,205
938,208
939,206
940,210
941,205
942,204
943,206
944,205
945,205
946,204
947,206
948,206
949,206
950,204
951,206
952,205
953,206
954,204
955,206
956,206
957,206
958,208
959,206
960,206
961,205
962,204
963,205
964,206
965,206
966,204
967,206
968,206
969,205
970,204
971,205
972,206
973,206
974,204
975,206
976,206
977,205
978,204
979,205
980,205
981,205
982,204
983,206
984,206
985,205
986,204
987,205
988,206
989,211
990,204
991,206
992,206
993,206
994,204
995,206
996,206
997,205
998,204
999,205
1000,206
1001,205
1002,204
1003,206
1004,206
1005,206
1006,204
1007,206
1008,206
1009,205
1010,204
1011,205
1012,206
1013,205
1014,204
1015,206
1016,206
1017,205
1018,204
1019,206
1020,206
1021,205
1022,204
1023,206
1024,206
1025,206
1026,204
1027,205
1028,207
1029,205
1030,204
1031,206
1032,206
1033,206
1034,204
1035,205
1036,206
1037,206
1038,204
1039,205
1040,206
1041,205
1042,204
1043,205
1044,206
1045,210
1046,204
1047,210
1048,206
1049,205
1050,204
1051,206
1052,206
1053,205
1054,204
1055,205
1056,206
1057,205
1058,204
1059,206
1060,206
1061,206
1062,204
1063,205
1064,206
1065,205
1066,204
1067,211
1068,206
1069,205
1070,204
1071,206
1072,206
1073,205
1074,204
1075,205
1076,206
1077,205
1078,204
1079,206
1080,206
1081,205
1082,204
1083,205
1084,206
1085,205
1086,208
1087,206
1088,206
1089,206
1090,204
1091,205
1092,207
1093,205
1094,204
1095,206
1096,206
1097,206
1098,204
1099,205
1100,206
1101,205
1102,204
1103,205
1104,206
1105,205
1106,204
1107,206
1108,206
1109,205
1110,204
1111,205
1112,206
1113,206
1114,204
1115,206
1116,206
1117,206
1118,204
1119,206
1120,206
1121,205
1122,204
1123,205
1124,206
1125,206
1126,204
1127,205
1128,206
1129,205
1130,204
1131,206
1132,206
1133,205
1134,204
1135,206
1136,206
1137,210
1138,204
1139,206
1140,206
1141,206
1142,204
1143,206
1144,206
1145,205
1146,204
1147,206
1148,206
1149,206
1150,204
1151,205
1152,206
1153,210
1154,204
1155,206
1156,206
1157,205
1158,204
1159,206
1160,206
1161,210
1162,204
1163,205
1164,205
1165,205
1166,204
1167,206
1168,206
1169,206
1170,204
1171,205
1172,206
1173,206
1174,204
1175,206
1176,206
1177,205
1178,204
1179,206
1180,206
1181,205
1182,204
1183,206
1184,206
1185,206
1186,204
1187,205
1188,206
1189,205
1190,204
1191,210
1192,206
1193,205
1194,204
1195,205
1196,206
1197,206
1198,204
1199,206
1200,206
1201,206
1202,204
1203,206
1204,206
1205,205
1206,204
1207,214
1208,205
1209,210
1210,204
1211,206
1212,206
1213,206
1214,204
1215,211
1216,206
1217,205
1218,204
1219,205
1220,206
1221,206
1222,204
1223,206
1224,206
1225,206
1226,204
1227,206
1228,206
1229,206
1230,204
1231,206
1232,206
1233,205
1234,204
1235,206
1236,206
1237,205
1238,204
1239,206
1240,206
1241,206
1242,204
1243,205
1244,206
1245,210
1246,204
1247,206
1248,206
1249,205
1250,204
1251,206
1252,206
1253,206
1254,204
1255,206
1256,206
1257,205
1258,204
1259,205
1260,205
1261,205
1262,204
1263,205
1264,206
1265,205
1266,204
1267,205
1268,206
1269,205
1270,204
1271,206
1272,206
1273,206
1274,204
1275,205
1276,206
1277,206
1278,204
1279,205
1280,206
1281,205
1282,204
1283,206
1284,205
1285,206
1286,204
1287,210
1288,206
1289,206
1290,204
1291,205
1292,206
1293,206
1294,204
1295,205
1296,206
1297,205
1298,204
1299,206
1300,206
1301,206
1302,204
1303,205
1304,206
1305,206
1306,204
1307,206
1308,206
1309,205
1310,204
1311,206
1312,205
1313,205
1314,204
1315,205
1316,206
1317,205
1318,204
1319,205
1320,206
1321,206
1322,204
1323,205
1324,206
1325,205
1326,204
1327,205
1328,206
1329,205
1330,204
1331,206
1332,206
1333,205
1334,204
1335,206
1336,205
1337,205
1338,204
1339,206
1340,206
1341,211
1342,204
1343,206
1344,206
1345,206
1346,204
1347,205
1348,206
1349,205
1350,204
1351,206
1352,205
1353,205
1354,204
1355,206
1356,206
1357,206
1358,204
1359,206
1360,206
1361,206
1362,204
1363,206
1364,206
1365,206
1366,204
1367,206
1368,206
1369,205
1370,204
1371,205
1372,206
1373,205
1374,204
1375,206
1376,206
1377,205
1378,208
1379,206
1380,206
1381,206
1382,204
1383,206
1384,206
1385,205
1386,204
1387,206
1388,206
1389,205
1390,204
1391,206
1392,206
1393,206
1394,204
1395,205
1396,206
1397,206
1398,209
1399,206
1400,206
1401,205
1402,204
1403,205
1404,206
1405,205
1406,204
1407,210
1408,206
1409,205
1410,204
1411,206
1412,206
1413,206
1414,204
1415,206
1416,206
1417,206
1418,204
1419,206
1420,206
1421,206
1422,204
1423,206
1424,206
1425,206
1426,204
1427,205
1428,206
1429,205
1430,204
1431,206
1432,206
1433,205
1434,204
1435,205
1436,206
1437,205
1438,204
1439,206
1440,206
1441,205
1442,204
1443,206
1444,206
1445,205
1446,204
1447,206
1448,206
1449,205
1450,204
1451,206
1452,206
1453,206
1454,204
1455,206
1456,206
1457,205
1458,204
1459,206
1460,206
1461,206
1462,204
1463,216
1464,206
1465,205
1466,204
1467,205
1468,206
1469,205
1470,204
1471,205
1472,206
1473,205
1474,204
1475,206
1476,206
1477,205
1478,204
1479,206
1480,205
1481,205
1482,204
1483,206
1484,206
1485,206
1486,204
1487,206
1488,206
1489,205
1490,204
1491,206
1492,206
1493,205
1494,204
1495,206
1496,205
1497,205
1498,208
1499,206
1500,206
1501,205
1502,204
1503,206
1504,206
1505,205
1506,204
1507,206
1508,206
1509,205
1510,204
1511,206
1512,206
1513,205
1514,204
1515,206
1516,205
1517,206
1518,204
1519,205
1520,206
1521,205
1522,204
1523,206
1524,206
1525,205
1526,208
1527,206
1528,206
1529,206
1530,204
1531,206
1532,206
1533,206
1534,204
1535,205
1536,206
1537,205
1538,204
1539,210
1540,206
1541,206
1542,204
1543,210
1544,206
1545,206
1546,204
1547,205
1548,206
1549,206
1550,204
1551,206
1552,206
1553,205
1554,204
1555,206
1556,206
1557,206
1558,204
1559,206
1560,206
1561,206
1562,204
1563,205
1564,205
1565,205
1566,204
1567,205
1568,206
1569,210
1570,204
1571,206
1572,205
1573,206
1574,204
1575,206
1576,206
1577,205
1578,204
1579,206
1580,205
1581,206
1582,204
1583,205
1584,206
1585,205
1586,204
1587,205
1588,206
1589,205
1590,204
1591,206
1592,206
1593,206
1594,204
1595,210
1596,206
1597,205
1598,204
1599,205
1600,206
1601,205
1602,204
1603,206
1604,206
1605,205
1606,204
1607,206
1608,206
1609,205
1610,204
1611,205
1612,205
1613,205
1614,204
1615,206
1616,206
1617,209
1618,204
1619,206
1620,206
1621,205
1622,204
1623,206
1624,206
1625,205
1626,204
1627,205
1628,206
1629,206
1630,204
1631,206
1632,206
1633,205
1634,204
1635,206
1636,206
1637,205
1638,204
1639,206
1640,206
1641,206
1642,204
1643,206
1644,206
1645,205
1646,204
1647,206
1648,206
1649,205
1650,204
1651,206
1652,206
1653,205
1654,204
1655,206
1656,206
1657,205
1658,204
1659,206
1660,206
1661,209
1662,210
1663,206
1664,206
1665,205
1666,204
1667,206
1668,206
1669,206
1670,210
1671,205
1672,206
1673,205
1674,204
1675,210
1676,206
1677,205
1678,204
1679,205
1680,206
1681,205
1682,204
1683,205
1684,206
1685,205
1686,204
1687,205
1688,206
1689,205
1690,210
1691,206
1692,206
1693,204
1694,204
1695,206
1696,206
1697,210
1698,204
1699,206
1700,206
1701,206
1702,204
1703,206
1704,205
1705,206
1706,204
1707,206
1708,206
1709,205
1710,204
1711,205
1712,206
1713,205
1714,204
1715,205
1716,206
1717,205
1718,204
1719,210
1720,206
1721,205
1722,204
1723,206
1724,206
1725,204
1726,204
1727,205
1728,206
1729,205
1730,204
1731,206
1732,206
1733,205
1734,204
1735,206
1736,206
1737,205
1738,204
1739,205
1740,206
1741,205
1742,204
1743,206
1744,205
1745,205
1746,204
1747,205
1748,206
1749,205
1750,204
1751,206
1752,206
1753,206
1754,204
1755,205
1756,206
1757,205
1758,204
1759,206
1760,206
1761,205
1762,204
1763,206
1764,206
1765,205
1766,204
1767,205
1768,206
1769,205
1770,204
1771,205
1772,206
1773,205
1774,204
1775,206
1776,206
1777,205
1778,204
1779,205
1780,205
1781,205
1782,204
1783,205
1784,210
1785,205
1786,204
1787,205
1788,206
1789,206
1790,204
1791,205
1792,212
1793,205
1794,204
1795,206
1796,206
1797,206
1798,204
1799,206
1800,206
1801,205
1802,204
1803,205
1804,206
1805,206
1806,204
1807,206
1808,206
1809,205
1810,204
1811,210
1812,206
1813,205
1814,210
1815,206
1816,205
1817,206
1818,204
1819,206
1820,206
1821,205
1822,208
1823,206
1824,206
1825,206
1826,204
1827,205
1828,205
1829,206
1830,204
1831,205
1832,205
1833,206
1834,204
1835,206
1836,205
1837,205
1838,204
1839,206
1840,206
1841,205
1842,204
1843,206
1844,206
1845,205
1846,204
1847,205
1848,206
1849,206
1850,204
1851,205
1852,206
1853,206
1854,204
1855,206
1856,205
1857,205
1858,204
1859,205
1860,206
1861,206
1862,204
1863,206
1864,205
1865,205
1866,204
1867,206
1868,206
1869,205
1870,204
1871,206
1872,205
1873,205
1874,204
1875,206
1876,206
1877,205
1878,208
1879,205
1880,206
1881,205
1882,204
1883,206
1884,206
1885,210
1886,204
1887,206
1888,206
1889,205
1890,204
1891,206
1892,206
1893,205
1894,204
1895,205
1896,206
1897,205
1898,204
1899,206
1900,206
1901,206
1902,204
1903,205
1904,206
1905,205
1906,204
1907,205
1908,206
1909,205
1910,204
1911,205
1912,205
1913,205
1914,204
1915,206
1916,206
1917,206
1918,204
1919,210
1920,206
1921,205
1922,204
1923,205
1924,205
1925,206
1926,204
1927,206
1928,206
1929,205
1930,204
1931,205
1932,206
1933,205
1934,204
1935,205
1936,206
1937,206
1938,204
1939,210
1940,205
1941,206
1942,204
1943,206
1944,206
1945,205
1946,204
1947,206
1948,206
1949,206
1950,204
1951,205
1952,206
1953,205
1954,204
1955,206
1956,206
1957,205
1958,204
1959,206
1960,205
1961,205
1962,204
1963,206
1964,206
1965,205
1966,204
1967,210
1968,205
1969,205
1970,204
1971,205
1972,206
1973,205
1974,204
1975,206
1976,206
1977,206
1978,204
1979,205
1980,206
1981,205
1982,204
1983,206
1984,205
1985,206
1986,204
1987,205
1988,206
1989,206
1990,204
1991,206
1992,206
1993,205
1994,204
1995,206
1996,206
1997,206
1998,204
1999,205


==> data/bitflip_cpu_load.csv <==
Load,Bitflips
0,0
10,5
20,12
25,13
30,19
35,27
40,23
45,14
50,9
60,5
70,4
80,2
90,0
100,0


==> data/mcp_adaptive_conflict.csv <==
Single,Time
264.0,0.06272636322869957
264.0,0.18816884753363228
264.0,0.3173132126696832
264.0,0.44410870403587444
264.0,0.5704705294117647
264.0,0.6977983004484304
264.0,0.8230484253393665
264.0,0.9514860179372198
264.0,1.0769201031390132
264.0,1.2046673497757845
264.0,1.3306105381165918
264.0,1.457518802690583
264.0,1.5842974080717491
264.0,1.7099297104072402
264.0,1.8379865515695066
264.0,1.9634247533632287
264.0,2.09183449321267
264.0,2.2171097623318388
264.0,2.3459152443438915
264.0,2.4747460134529145
264.0,2.6008089095022626
264.0,2.728424170403587
264.0,2.854065322869955
264.0,2.983799887892377
264.0,3.109234686098655
264.0,3.2367795560538117
264.0,3.3629233139013457
264.0,3.4896307040358745
264.0,3.6166132017937214
264.0,3.7424842197309416
264.0,3.8702991076233184
264.0,3.99573729147982
264.0,4.123750279279279
264.0,4.2494285515695065
264.0,4.376767605381166
264.0,4.503674582959642
264.0,4.629868659192825
264.0,4.757362999999999
264.0,4.882800515695068
264.0,5.010972865470853
264.0,5.136488627802691
264.0,5.263909330316742
264.0,5.39017904484305
264.0,5.5164054072398185
264.0,5.643865650224216
264.0,5.7695393946188345
264.0,5.897553251121076
264.0,6.022991035874439
264.0,6.150648547085202
264.0,6.27667794618834
264.0,6.405388739910314
264.0,6.533177596412556
264.0,6.659165372197308
264.0,6.786868134529149
264.0,6.912304188340807
264.0,7.040268022421526
264.0,7.165988022421524
264.0,7.2931096153846156
264.0,7.419677578475336
264.0,7.546128696832579
264.0,7.675053542600898
264.0,7.800533233183856
264.0,7.9287402017937225
264.0,8.05417989237668
264.0,8.181632493273543
264.0,8.307865573991032
264.0,8.43472598206278
264.0,8.562116834080717
264.0,8.68735269683258
264.0,8.81579839013453
264.0,8.941243457399104
264.0,9.069246660633484
264.0,9.194930278026906
264.0,9.321867713004485
264.0,9.448618152466366
264.0,9.574536666666665
264.0,9.702306704035875
264.0,9.827743520179371
264.0,9.956218416289593
264.0,10.08143229147982
264.0,10.208707751131223
264.0,10.335075863636364
264.0,10.470548505208333
264.0,10.594429152466367
264.0,10.720014798206277
264.0,10.848117331838564
264.0,10.973556955156953
264.0,11.101287257918553
264.0,11.227243852017937
264.0,11.353864597285067
264.0,11.480932520179374
264.0,11.606834165919281
264.0,11.73462028251121
264.0,11.860056188340806
264.0,11.989407982062778
264.0,12.115431408071748
264.0,12.24248040807175
264.0,12.369121116591927
264.0,12.495503717488788
264.0,12.623371022421525
264.0,12.748807107623318
264.0,12.877422135746608
264.0,13.002497762331839
264.0,13.129861713004484
264.0,13.256182040358745
264.0,13.382714650224214
264.0,13.509871529147983
264.0,13.63556499103139
264.0,13.763559641255606
264.0,13.888998188340809
264.0,14.016796391891889
264.0,14.14268839013453
264.0,14.269466529411766
264.0,14.397977153153153
264.0,14.524760937219732
264.0,14.652872197309414
264.0,14.778309672645738
264.0,14.90630774439462
264.0,15.032000515695067
264.0,15.159158565022423
264.0,15.285683134529148
264.0,15.412010340807173
264.0,15.539374107623317
264.0,15.664868533632289
264.0,15.793533
264.0,15.918499116591931
264.0,16.046173972850678
264.0,16.172188206278026
264.0,16.29883101793722
264.0,16.42587698206278
264.0,16.551542932126697
264.0,16.682375053811658
264.0,16.807812345291477
264.0,16.93560533632287
264.0,17.061500708520178
264.0,17.188460179372196
264.0,17.315188224215248
264.0,17.440884095022625
264.0,17.56887678923767
264.0,17.694310695067266
264.0,17.82287754751131
264.0,17.948004076233183
264.0,18.075277668161434
264.0,18.2016881838565
264.0,18.32791220361991
264.0,18.45762605829596
264.0,18.58302282432432
264.0,18.71270306756757
264.0,18.837875677130047
264.0,18.965465174887893
264.0,19.09156184304933
264.0,19.218161411764704
264.0,19.345251914798204
264.0,19.470654737556565
264.0,19.598943004484305
264.0,19.72437625112108
264.0,19.852283995515698
264.0,19.97806607174888
264.0,20.105137260089688
264.0,20.231753556053814
264.0,20.357625665158366
264.0,20.485439663677127
264.0,20.61087906278027
264.0,20.739657497757847
264.0,20.865130632286995
264.0,20.993688394618832
264.0,21.12050571748879
264.0,21.24687719909502
264.0,21.37418903587444
264.0,21.499915251121077
264.0,21.627877390134532
264.0,21.753315426008967
264.0,21.881021753363225
264.0,22.00700433632287
264.0,22.133759049773754
264.0,22.2606938161435
264.0,22.387941190045247
264.0,22.517194426008967
264.0,22.642632892376685
264.0,22.771166251121077
264.0,22.896880834080715
264.0,23.02406142986425
264.0,23.150568
264.0,23.276925556053808
264.0,23.404256452914797
264.0,23.529777766816142
264.0,23.657942089686095
264.0,23.783382874439457
264.0,23.910878986547083
264.0,24.0370674573991
264.0,24.163527977375566
264.0,24.290755869955156
264.0,24.41659976681614
264.0,24.544442739910313
264.0,24.66988387892377
264.0,24.798181174887894
264.0,24.924133704035874
264.0,25.051114627802693
264.0,25.177820695067265
264.0,25.303562542986423
264.0,25.43150791928251
264.0,25.55694428699552
264.0,25.686708161434982
264.0,25.81231971300448
264.0,25.93966331674208
264.0,26.066007408071748
264.0,26.192479739910315
264.0,26.319548752252256
264.0,26.447838076576577
264.0,26.575634878923772
264.0,26.701073286995513
264.0,26.82912807623319
264.0,26.955323237668164
264.0,27.082102430493276
264.0,27.209009282511207
264.0,27.33495595515695
264.0,27.462698053811657
264.0,27.58813487443946
264.0,27.71636853393665
264.0,27.841824219730945
264.0,27.96892559192825
264.0,28.095511439461884
264.0,28.221775327354262
264.0,28.349198600896862
264.0,28.474634461883404
264.0,28.60334430316742
264.0,28.72832298206278
264.0,28.85613307623318
264.0,28.98257292825112
264.0,29.10898176923077
264.0,29.236260269058295
264.0,29.362012493273546
264.0,29.489950515695064
264.0,29.615387896860987
264.0,29.743116721973095
264.0,29.86907467713004
264.0,29.996756556561085
264.0,30.12444838116592
264.0,30.25030907207207
264.0,30.37924463800905
264.0,30.505827645739913
264.0,30.634250076923074
264.0,30.75951382511211
264.0,30.88708094618834
264.0,31.013763044843053
264.0,31.13998461261261
264.0,31.267450188340806
264.0,31.39300252466367
264.0,31.52113984753363
264.0,31.64657842600897
264.0,31.774103013452912
264.0,31.900263233183857
264.0,32.026770226244345
264.0,32.153951282511215
264.0,32.27926938461538
264.0,32.40763715695067
264.0,32.533076641255604
264.0,32.66092734977578
264.0,32.78676511210762
264.0,32.91409717488789
264.0,33.04101428251121
264.0,33.16718775336323
264.0,33.294702721973096
264.0,33.42014037668161
264.0,33.54870684615385
264.0,33.67382852017937
264.0,33.801283895927604
264.0,33.927515959641255
264.0,34.05401102242153
264.0,34.181205201793716
264.0,34.30686395964126
264.0,34.43780618500001
264.0,34.564273690582965
264.0,34.69323788789237
264.0,34.81964291479821
264.0,34.94673746188341
264.0,35.07389311659193
264.0,35.19986647533632
264.0,35.32757771748879
264.0,35.45301426008969
264.0,35.580971757847536
264.0,35.7067050852018
264.0,35.83382542600897
264.0,35.960394892376684
264.0,36.08638977828054
264.0,36.21407821973094
264.0,36.33953910313902
264.0,36.46776983408071
264.0,36.593208085201795
264.0,36.72064477578475
264.0,36.84689462780268
264.0,36.97373469058296
264.0,37.101141717488794
264.0,37.22664669369369
264.0,37.354831506726455
264.0,37.48027070403587
264.0,37.60802602242153
264.0,37.73396074887893
264.0,37.8608788251121
264.0,37.98764306726458
264.0,38.1137324484305
264.0,38.24133059641257
264.0,38.36672587096774
264.0,38.498517881818174
264.0,38.623269865470846
264.0,38.750549837104074
264.0,38.876958982062774
264.0,39.00476688888889
264.0,39.13458296860987
264.0,39.260157372197305
264.0,39.38827291479821
264.0,39.51370847085202
264.0,39.641356279279286
264.0,39.767395345291476
264.0,39.89400011764706
264.0,40.02108467713004
264.0,40.14697401793721
264.0,40.274772035874435
264.0,40.40020726905829
264.0,40.528078264573985
264.0,40.65389623766816
264.0,40.78088298642533
264.0,40.90758436322871
264.0,41.03393907623319
264.0,41.16183313452915
264.0,41.28727451121076
264.0,41.41546059192826
264.0,41.54096047533632
264.0,41.66831415246637
264.0,41.79464914798206
264.0,41.921166838565014
264.0,42.04833411659193
264.0,42.17373286036035
264.0,42.30228363963964
264.0,42.42953052466368
264.0,42.557497590090094
264.0,42.683397766816135
264.0,42.810083167420814
264.0,42.937089112107614
264.0,43.06320697309418
264.0,43.19133694618834
264.0,43.31677515246637
264.0,43.44496193243243
264.0,43.57046392376682
264.0,43.69864975336323
264.0,43.825835977578464
264.0,43.952150932735435
264.0,44.07952291928251
264.0,44.20500813901345
264.0,44.333459247747754
264.0,44.458649358744395
264.0,44.58630487330316
264.0,44.71233986995515
264.0,44.83897395964126
264.0,44.96602746188341
264.0,45.09143487782805
264.0,45.22083597309417
264.0,45.34627471300448
264.0,45.47405156502242
264.0,45.59996457847533
264.0,45.72682071040723
264.0,45.853650964125556
264.0,45.97939992307692
264.0,46.10734102242152
264.0,46.23277842600896
264.0,46.365264304932744
264.0,46.4977195426009
264.0,46.62498297309417
264.0,46.75140215246636
264.0,46.87783513452915
264.0,47.00509220179373
264.0,47.13072468609866
264.0,47.2593390896861
264.0,47.38477673094171
264.0,47.51235604932736
264.0,47.6384660852018
264.0,47.765039434389145
264.0,47.89215204035875
264.0,48.01810768468467
264.0,48.14753017488788
264.0,48.272965757847544
264.0,48.40122471040724
264.0,48.52665622421525
264.0,48.65371691928251
264.0,48.780338766816136
264.0,48.90656957399103
264.0,49.03402887443946
264.0,49.1594695336323
264.0,49.288228587443946
264.0,49.413718345291485
264.0,49.54117135294116
264.0,49.667406565022425
264.0,49.793953417040356
264.0,49.921093076233184
264.0,50.04680550224215
264.0,50.17478066816143
264.0,50.300217654708504
264.0,50.43044826818181
264.0,50.556158224215245
264.0,50.683017959641255
264.0,50.80984547085201
264.0,50.93540414479638
264.0,51.063532219730945
264.0,51.18896886098655
264.0,51.31749629147982
264.0,51.44321929147983
264.0,51.57039880269058
264.0,51.69690803587444
264.0,51.823252053811665
264.0,51.95059660986547
264.0,52.0761035470852
264.0,52.20428040807175
264.0,52.3297225515695
264.0,52.45720430941704
264.0,52.58341108071749
264.0,52.71057829864253
264.0,52.83878347982062
264.0,52.96412349773756
264.0,53.092470524663675
264.0,53.21790822421525
264.0,53.34619475336323
264.0,53.47216019282512
264.0,53.59913095067265
264.0,53.7258485470852
264.0,53.851577036199096
264.0,53.97953232286996
264.0,54.1049742690583
264.0,54.23348447058822
264.0,54.35930883257919
264.0,54.48819573991032
264.0,54.614599143497756
264.0,54.740824705882346
264.0,54.868284955156945
264.0,54.99391073991031
264.0,55.12197214349776
264.0,55.247412704035874
264.0,55.37545377130046
264.0,55.501660973094175
264.0,55.62827959728507
264.0,55.755350686098666
264.0,55.881047157657655
264.0,56.00903953811659
264.0,56.13447525112107
264.0,56.26239413004484
264.0,56.38816223766816
264.0,56.515248484304934
264.0,56.641851040358745
264.0,56.76810337219731
264.0,56.89553813004485
264.0,57.020975089686104
264.0,57.15113704054055
264.0,57.2763566457399
264.0,57.40414771748879
264.0,57.53060153811659
264.0,57.65691040271492
264.0,57.78428951121075
264.0,57.910028883408074
264.0,58.0379753632287
264.0,58.163414219730946
264.0,58.29113558744394
264.0,58.419458430493286
264.0,58.546802116591934
264.0,58.67360147533632
264.0,58.79965214798206
264.0,58.92728959641256
264.0,59.05272756502243
264.0,59.18095363063063
264.0,59.30641619282511
264.0,59.43396593273543
264.0,59.56066338116592
264.0,59.68703601345291
264.0,59.814352354260095
264.0,59.939890973094165
264.0,60.068039300448426
264.0,60.19347861434978
264.0,60.320988596412555
264.0,60.44716733183856
264.0,60.573842802690585
264.0,60.70085451569508
264.0,60.82622723076923
264.0,60.95454098206278
264.0,61.07997940807174
264.0,61.20781059192825
264.0,61.33366665470853
264.0,61.460977582959636
264.0,61.58791955156951
264.0,61.71451878026906
264.0,61.843293524663686
264.0,61.96873047533632
264.0,62.097291665158366
264.0,62.22241622421526
264.0,62.35015446118721
264.0,62.47835519282511
264.0,62.60471560360361
264.0,62.73204288340807
264.0,62.85739477477477
264.0,62.985723022421524
264.0,63.11116669058296
264.0,63.238797394618835
264.0,63.36485552017937
264.0,63.492072981900456
264.0,63.619670228699555
264.0,63.74563285650225
264.0,63.87335750224215
264.0,63.99879185201794
264.0,64.12705828054298
264.0,64.25248260538116
264.0,64.37963962443439
264.0,64.5061672735426
264.0,64.63245056950673
264.0,64.75985778026906
264.0,64.88530666816143
264.0,65.0135423721973
264.0,65.13898393721973
264.0,65.26640301793722
264.0,65.3926714573991
264.0,65.51949306726458
264.0,65.64691988340807
264.0,65.77268542600898
264.0,65.90060892825113
264.0,66.026048264574
264.0,66.15546697737557
264.0,66.28142004035874
264.0,66.4101962739726
264.0,66.53735837668161
264.0,66.66343857399103
264.0,66.79104448878924
264.0,66.91648433632287
264.0,67.04454113004483
264.0,67.17017224215247
264.0,67.29742738461539
264.0,67.42385793273542
264.0,67.55044723766817
264.0,67.67811092376681
264.0,67.80367509865471
264.0,67.9317966367713
264.0,68.05723432286996
264.0,68.18477625560539
264.0,68.31092430941705
264.0,68.43762765022421
264.0,68.56461115695066
264.0,68.68995329864252
264.0,68.81829794618835
264.0,68.94373565919282
264.0,69.07194385520363
264.0,69.19742166816144
264.0,69.32444908520179
264.0,69.45111192376683
264.0,69.57746037668161
264.0,69.70536143049328
264.0,69.83080065022423
264.0,69.95896907623317
264.0,70.08448777130045
264.0,70.21182147085202
264.0,70.33875321973093
264.0,70.46738182882882
264.0,70.59467459641255
264.0,70.72019638288289
264.0,70.8503090990991
264.0,70.97549058744394
264.0,71.1033306561086
264.0,71.229173632287
264.0,71.3559995560538
264.0,71.48286486995515
264.0,71.60896595515696
264.0,71.73711186098654
264.0,71.86255209865472
264.0,71.99051642600897
264.0,72.11624060089686
264.0,72.24337386995515
264.0,72.36992559641256
264.0,72.49593964253394
264.0,72.62361758295964
264.0,72.74908752017937
264.0,72.8773049147982
264.0,73.00274048878924
264.0,73.13019224215248
264.0,73.25642778026906
264.0,73.3828284117647
264.0,73.51011652466367
264.0,73.6359718116592
264.0,73.76436656502241
264.0,73.88980352017938
264.0,74.01757338116592
264.0,74.1434908161435
264.0,74.27042977130046
264.0,74.3987746891892
264.0,74.52553521524665
264.0,74.65311630044842
264.0,74.77855480269059
264.0,74.90663435426009
264.0,75.03224193721972
264.0,75.16062430630632
264.0,75.28761659192826
264.0,75.41373332126699
264.0,75.5413044439462
264.0,75.66692049327352
264.0,75.79555685650223
264.0,75.92099611659192
264.0,76.04856018834079
264.0,76.17467965919283
264.0,76.30141612556052
264.0,76.42836601793721
264.0,76.55426609865471
264.0,76.68205606278028
264.0,76.80749574887894
264.0,76.9355399009009
264.0,77.0611803721973
264.0,77.18824604977375
264.0,77.3148678071749
264.0,77.50403072272728
264.0,77.80501719909502
264.0,77.93124305882353
264.0,78.05965626027398
264.0,78.18534039819005
264.0,78.31281076233184
264.0,78.44140392760181
264.0,78.5686720229358
264.0,78.69548914611873
264.0,78.8221816181818
264.0,78.95009064383562
264.0,79.07620787214613
264.0,79.20404656818182
264.0,79.33081639726026
264.0,79.45790661643835
264.0,79.58531736818182
264.0,79.71191749541285
264.0,79.83970709049774
264.0,79.96604635616438
264.0,80.09366076363636
264.0,80.2202506849315
264.0,80.34752363926941
264.0,80.47435059817352
264.0,80.60171870776254
264.0,80.72914147945207
264.0,80.85599410958903
264.0,80.98393737442922
264.0,81.10976844292237
264.0,81.23723500456619
264.0,81.36407371232877
264.0,81.49159161643834
264.0,81.61897895890411
264.0,81.74592201369862
264.0,81.87345724200912
264.0,81.99958621461187
264.0,82.127589490991
264.0,82.2539829409091
264.0,82.37949151269035
264.0,82.51484263800906
264.0,82.64128656818181
264.0,82.76835588584476
264.0,82.89487340639269
264.0,83.02349662557076
264.0,83.14977974885844
264.0,83.27717460829493
264.0,83.40411647511314
264.0,83.53160547727273
264.0,83.65868784018264
264.0,83.78434287096773
264.0,83.91245605936074
264.0,84.03916369683259
264.0,84.16620266515838
264.0,84.29285766363635
264.0,84.42043382110091
264.0,84.54762417808219
264.0,84.67438094090907
264.0,84.80192620091324
264.0,84.92815432876712
264.0,85.05574675454547
264.0,85.1822558219178
264.0,85.30989735321101
264.0,85.43698934403668
264.0,85.56409222727271
264.0,85.69184478995435
264.0,85.81876631506849
264.0,85.94623021363635
264.0,86.07246879908678
264.0,86.20003486098653
264.0,86.32684683561642
264.0,86.4553590900901
264.0,86.58321224090909
264.0,86.70951267431192
264.0,86.83720747031964
264.0,86.96368070776255
264.0,87.09173533486239
264.0,87.2183267305936
264.0,87.34584343835616
264.0,87.47262379908676
264.0,87.59950503167421
264.0,87.7261823755656
264.0,87.8524002760181
264.0,87.98020799545453
264.0,88.10680205479451
264.0,88.23417843119266
264.0,88.36099336818181
264.0,88.48798597727273
264.0,88.61511279908676
264.0,88.74178164383562
264.0,88.86960416289594
264.0,88.99634500913243
264.0,89.1237124174312
264.0,89.25062112785389
264.0,89.37785954337899
264.0,89.5054262237443
264.0,89.63173530414745
264.0,89.7594503438914
264.0,89.88615271232877
264.0,90.01336207762559
264.0,90.1399565068493
264.0,90.26793246153846
264.0,90.39630204147464
264.0,90.52347437442921
264.0,90.65095106849314
264.0,90.77728606392694
264.0,90.90557548401826
264.0,91.03235678636362
264.0,91.15977300460828
264.0,91.28652635746607
264.0,91.4145631797235
264.0,91.54240047031963
264.0,91.6690410409091
264.0,91.79651348858448
264.0,91.92292534703195
264.0,92.05083816818183
264.0,92.17773532876711
264.0,92.30476057798165
264.0,92.432399719457
264.0,92.55935833944953
264.0,92.6865206803653
264.0,92.8126459041096
264.0,92.94122241818181
264.0,93.06774857534245
264.0,93.19444975454546
264.0,93.32125356164384
264.0,93.44887346153845
264.0,93.57636048401827
264.0,93.70258320091324
264.0,93.83079694063927
264.0,93.95766255909092
264.0,94.08518842660551
264.0,94.21206806392694
264.0,94.33985723744293
264.0,94.4687758190045
264.0,94.59508595022623
264.0,94.72276757534247
264.0,94.84943187782805
264.0,94.97757556422017
264.0,95.10409272602739
264.0,95.23168322272727
264.0,95.35830071689499
264.0,95.48479268949772
264.0,95.61201433789954
264.0,95.7385152283105
264.0,95.8668292283105
264.0,95.99353134703196
264.0,96.1208972328767
264.0,96.24795698623853
264.0,96.37485883027523
264.0,96.50251741095892
264.0,96.62871714678899
264.0,96.75664282352942
264.0,96.88314502283104
264.0,97.01103186697249
264.0,97.13763285909091
264.0,97.2650141036036
264.0,97.3920986376147
264.0,97.51856273515982
264.0,97.64613299999998
264.0,97.77246485844748
264.0,97.90053340454546
264.0,98.02686789954338
264.0,98.15401873853212
264.0,98.28183404072396
264.0,98.41085443835615
264.0,98.53881976018098
264.0,98.66484685067873
264.0,98.79251701809956
264.0,98.91890862557077
264.0,99.04564888687781
264.0,99.17272211872145
264.0,99.29977039726027
264.0,99.42722097716897
264.0,99.55357047247706
264.0,99.68210643636364
264.0,99.80854684474885
264.0,99.93597476255705
264.0,100.06225479908676
264.0,100.18948906880735
264.0,100.31673314155252
264.0,100.44379413636364
264.0,100.57224637556561
264.0,100.6984621402715
264.0,100.82642744090907
264.0,100.95324600913243
264.0,101.08024503211008
264.0,101.20711578082192
264.0,101.33417395909092
264.0,101.46193334246574
264.0,101.58866524657535
264.0,101.71616278181817
264.0,101.84289899999999
264.0,101.9707735022831
264.0,102.09804185844747
264.0,102.22497901826485
264.0,102.35324586363637
264.0,102.48076417351598
264.0,102.60873864253394
264.0,102.73485919457013
264.0,102.86229258823528
264.0,102.98948758904109
264.0,103.11639623853212
264.0,103.24376573972602
264.0,103.37086354999998
264.0,103.49797385388128
264.0,103.62420080821919
264.0,103.75251054794519
264.0,103.87889891324201
264.0,104.00598697727271
264.0,104.1329070958904
264.0,104.259930913242
264.0,104.38771151598174
264.0,104.51363650000002
264.0,104.64210388127854
264.0,104.76884900000002
264.0,104.896787853211
264.0,105.02342015981735
264.0,105.25788142201836
264.0,105.51364342533934
264.0,105.639763800905
264.0,105.76588788235294
264.0,105.89191624434388
264.0,106.01791406849314
264.0,106.14382578280544
264.0,106.26994960633485
264.0,106.39751664125562
264.0,106.52468814155252
264.0,106.65027627149321
264.0,106.77640018099547
264.0,106.90252647963801
264.0,107.02874418099546
264.0,107.1548708280543
264.0,107.28098973303165
264.0,107.40720914932128
264.0,107.53333301809955
264.0,107.65920240909091
264.0,107.78481773181818
264.0,107.91077347511313
264.0,108.03689716742082
264.0,108.16302031674208
264.0,108.2891465882353
264.0,108.4156707963801
264.0,108.54162299545456
264.0,108.66733150454547
264.0,108.79320233484164
264.0,108.91923585067872
264.0,109.04545591855204
264.0,109.17197845248867
264.0,109.29810300452489
264.0,109.42422704524888
264.0,109.55044622171947
264.0,109.67621377272727
264.0,109.80201260454545
264.0,109.92798227149322
264.0,110.05401147058824
264.0,110.18013380090497
264.0,110.30625707692307
264.0,110.43426271493213
264.0,110.56080310502284
264.0,110.6870251324201
264.0,110.81359238181817
264.0,110.94039298636363
264.0,111.06681344748857
264.0,111.19314258447488
264.0,111.31956693150687
264.0,111.44601870454545
264.0,111.57267518721461
264.0,111.69924934246575
264.0,111.82577658636365
264.0,111.95191030593608
264.0,112.07794787671232
264.0,112.20448090454546
264.0,112.3316950590909
264.0,112.45822339726027
264.0,112.58395483561644
264.0,112.71040277272728
264.0,112.83730733636365
264.0,112.96374467123286
264.0,113.08987253881278
264.0,113.2161932328767
264.0,113.34286625339365
264.0,113.46976119634704
264.0,113.5959900821918
264.0,113.72211377625572
264.0,113.8482353196347
264.0,113.97489070454546
264.0,114.10143212385323
264.0,114.22803885520364
264.0,114.35502011926606
264.0,114.48259073636363
264.0,114.60846073755656
264.0,114.73458799095023
264.0,114.86070828054298
264.0,114.98683115837103
264.0,115.11304966968328
264.0,115.23908011312218
264.0,115.3656028235294
264.0,115.49147753181818
264.0,115.6172752
264.0,115.74313933031674
264.0,115.8696676606335
264.0,115.99603462272727
264.0,116.1218470361991
264.0,116.24777931818181
264.0,116.37372540723982
264.0,116.50024252488687
264.0,116.62636991855202
264.0,116.75249508144798
264.0,116.8785238325792
264.0,117.00464843438915
264.0,117.13062422272729
264.0,117.25623489090908
264.0,117.38209045701358
264.0,117.50840202262445
264.0,117.63452747511312
264.0,117.76055533484164
264.0,117.88668015384614
264.0,118.01289840271494
264.0,118.13911918099548
264.0,118.26511242465753
264.0,118.39263023529409
264.0,118.52087519178085
264.0,118.64750219634703
264.0,118.77422834246575
264.0,118.90054265296804
264.0,119.02677265296805
264.0,119.15309547945206
264.0,119.27971791780821
264.0,119.40643720091326
264.0,119.5325694109589
264.0,119.65869799999999
264.0,119.78546103181817
264.0,119.91187057798166
264.0,120.0385501324201
264.0,120.16548710958904
264.0,120.29191421917808
264.0,120.4183452785388
264.0,120.5448529497717
264.0,120.67132990454544
264.0,120.7980723242009
264.0,120.92473978181819
264.0,121.05157542009131
264.0,121.17770598630136
264.0,121.30422779452054
264.0,121.43045388584474
264.0,121.55697659360729
264.0,121.68330500913241
264.0,121.81027489140274
264.0,121.93666158525345
264.0,122.06304911312219
264.0,122.18992257534246
264.0,122.3164241232877
264.0,122.44439779545455
264.0,122.57149954090909
264.0,122.6979490456621
264.0,122.82430092626728
264.0,122.95076847488583
264.0,123.07719815981734
264.0,123.20352418721463
264.0,123.33070087782805
264.0,123.45726888479263
264.0,123.58348829864254
264.0,123.7102420958904
264.0,123.83676660730593
264.0,123.96299347488585
264.0,124.08931872146118
264.0,124.21593375342464
264.0,124.34207803196344
264.0,124.46880324999998
264.0,124.59591522727271
264.0,124.72266549315069
264.0,124.84878343835616
264.0,124.97520298173517
264.0,125.10152809589042
264.0,125.22855691780822
264.0,125.35517464383561
264.0,125.4816994109589
264.0,125.60823088584475
264.0,125.73475580365297
264.0,125.86147544292238
264.0,125.98790474885844
264.0,126.11431757534247
264.0,126.24045170776257
264.0,126.36819483333333
264.0,126.4959241826484
264.0,126.62205552968037
264.0,126.74847964383562
264.0,126.87510320091323
264.0,127.00113523287672
264.0,127.12787319004525
264.0,127.25439492694063
264.0,127.38012827853882
264.0,127.50728641628959
264.0,127.63409061643836
264.0,127.76031701826484
264.0,127.88683936529681
264.0,128.0133636849315
264.0,128.13958937899542
264.0,128.2658135981735
264.0,128.3924341369863
264.0,128.51866989954337
264.0,128.64508363470318
264.0,128.77180739545452
264.0,128.8989120681818
264.0,129.0253778310502
264.0,129.15160557534247
264.0,129.27812741095892
264.0,129.40455211872145
264.0,129.5307815981735
264.0,129.65710844748855
264.0,129.78380873515982
264.0,129.91062419909505
264.0,130.03749415981738
264.0,130.16381985388128
264.0,130.29044126484018
264.0,130.41868054545455
264.0,130.54572286175116
264.0,130.67219714155252
264.0,130.79862711415524
264.0,130.92525095890412
264.0,131.0520784155251
264.0,131.17840205022833
264.0,131.3046395181818
264.0,131.43080629816515
264.0,131.55694844954127
264.0,131.68239693577982
264.0,131.80814093119264
264.0,131.93418344036698
264.0,132.06006015981734
264.0,132.1864912694064
264.0,132.3125465412844
264.0,132.43860092201834
264.0,132.5641461972477
264.0,132.68999355963302
264.0,132.8157310642202
264.0,132.94168503669727
264.0,133.067333793578
264.0,133.19374131363637
264.0,133.31989964516129
264.0,133.44576084931506
264.0,133.5717375917431
264.0,133.69747857798166
264.0,133.82352726605507
264.0,133.94937093119268
264.0,134.07491714678898
264.0,134.20066605963302
264.0,134.32732685388126
264.0,134.45462167727274
264.0,134.5802800818182
264.0,134.7062286409091
264.0,134.83152293607304
264.0,134.95665369863013
264.0,135.0818594590909
264.0,135.20750666818182
264.0,135.3331586409091
264.0,135.45871292727273
264.0,135.58426843181817
264.0,135.7098210272727
264.0,135.83537345454548
264.0,135.96102299545453
264.0,136.08648239545457
264.0,136.21212587155964
264.0,136.3374568636364
264.0,136.46311765454544
264.0,136.58906382727272
264.0,136.71427479357797
264.0,136.83914564999998
264.0,136.96469653636365
264.0,137.09034422727274
264.0,137.21599478181818
264.0,137.34165185
264.0,137.46750132727274
264.0,137.59305664545454
264.0,137.7185153727273
264.0,137.84358200458715
264.0,137.96926535454546
264.0,138.09483500909093
264.0,138.22029221363638
264.0,138.3465511727273
264.0,138.47288350454545
264.0,138.59893126818181
264.0,138.72458103636362
264.0,138.85003942727272
264.0,138.97568933636362
264.0,139.10097664840183
264.0,139.22601329680364
264.0,139.35140975454544
264.0,139.4768742909091
264.0,139.6029249727273
264.0,139.72870501369863
264.0,139.85396940454547
264.0,139.97920597716893
264.0,140.10460357727274
264.0,140.23016385454545
264.0,140.3557178409091
264.0,140.48176238181819
264.0,140.60741744545453
264.0,140.7328758818182
264.0,140.8583523853211
264.0,140.98345227727273
264.0,141.1090057909091
264.0,141.23465622272727
264.0,141.36021054545455
264.0,141.48590214611872
264.0,141.61133478995436
264.0,141.7366420590909
264.0,141.86238595909091
264.0,141.98785438636364
264.0,142.11389711818182
264.0,142.2391911872146
264.0,142.36586068325792
264.0,142.49281171363634
264.0,142.61836557272727
264.0,142.74343875688075
264.0,142.86853420454545
264.0,142.99408680454547
264.0,143.1196440909091
264.0,143.24529388636364
264.0,143.37094363181816
264.0,143.4964020590909
264.0,143.62205089545455
264.0,143.74760635454544
264.0,143.87315930454545
264.0,143.9987148181818
264.0,144.12436305000003
264.0,144.24955993607307
264.0,144.37459688127856
264.0,144.49999105
264.0,144.6255497409091
264.0,144.75119983181818
264.0,144.8768567818182
264.0,145.00280447727272
264.0,145.1281015068493
264.0,145.25344575
264.0,145.37869796347033
264.0,145.50447608181818
264.0,145.63004047272727
264.0,145.7555928409091
264.0,145.88114859545456
264.0,146.00646442922374
264.0,146.1318880547945
264.0,146.25718104545453
264.0,146.3840453715596
264.0,146.5113296318182
264.0,146.63765398623855
264.0,146.76349728440368
264.0,146.8894466972477
264.0,147.01516738181817
264.0,147.14116072477066
264.0,147.2668045642202
264.0,147.39285342201836
264.0,147.51869959174314
264.0,147.64435966666667
264.0,147.77024933179723
264.0,147.8961336284404
264.0,148.0223752181818
264.0,148.148453733945
264.0,148.27389992201833
264.0,148.39984149082568
264.0,148.52539943119262
264.0,148.65133078899083
264.0,148.77764012727275
264.0,148.90424931651376
264.0,149.03030049082568
264.0,149.15604890825685
264.0,149.2821947522936
264.0,149.408035646789
264.0,149.53364985388126
264.0,149.65982593577982
264.0,149.78547325688072
264.0,149.91102536238532
264.0,150.0369536559633
264.0,150.16301994495413
264.0,150.28924257272726
264.0,150.41725134090908
264.0,150.54260379816517
264.0,150.66795581818184
264.0,150.7936068909091
264.0,150.9190651909091
264.0,151.0446183363636
264.0,151.1701738590909
264.0,151.29555313698629
264.0,151.42098289497716
264.0,151.5462915590909
264.0,151.67195192727274
264.0,151.79781106363635
264.0,151.9238613818182
264.0,152.04928516055048
264.0,152.17434076363637
264.0,152.29998980000002
264.0,152.42554677727273
264.0,152.5510997727273
264.0,152.67674865454546
264.0,152.80230305909092
264.0,152.92785625
264.0,153.0533073853211
264.0,153.17842917272728
264.0,153.30398345909092
264.0,153.4296314318182
264.0,153.5550937
264.0,153.6806473454545
264.0,153.806011853211
264.0,153.9314073409091
264.0,154.05717565
264.0,154.1828277318182
264.0,154.30838182272723
264.0,154.43599199545454
264.0,154.56203407727273
264.0,154.6875894727273
264.0,154.81292429816511
264.0,154.9385597972973
264.0,155.06425283636364
264.0,155.1894203623853
264.0,155.31470746363635
264.0,155.44047187727276
264.0,155.56602749090908
264.0,155.69148594545456
264.0,155.8170407181818
264.0,155.94269130454546
264.0,156.0682457727273
264.0,156.1937983727273
264.0,156.3189090504587
264.0,156.44397110454545
264.0,156.56952462727273
264.0,156.69507824090914
264.0,156.82072739545455
264.0,156.94637738636365
264.0,157.07183665909093
264.0,157.19748508181817
264.0,157.3230397590909
264.0,157.4485940090909
264.0,157.5741489909091
264.0,157.6996401972477
264.0,157.82472395454548
264.0,157.95046984999996
264.0,158.07593200454545
264.0,158.20118964220183
264.0,158.32655483486238
264.0,158.45443454090912
264.0,158.5799886045455
264.0,158.705544
264.0,158.8313942
264.0,158.95705401818182
264.0,159.08260874545456
264.0,159.20816360909092
264.0,159.33353919178083
264.0,159.45842086818183
264.0,159.58408089999998
264.0,159.7096354909091
264.0,159.8351864227273
264.0,159.96064689999997
264.0,160.08630414090908
264.0,160.21225265909092
264.0,160.33754695433788
264.0,160.46289374999998
264.0,160.58863339726025
264.0,160.71393372727272
264.0,160.83958216818183
264.0,160.96513629090907
264.0,161.09069299090908
264.0,161.21624815
264.0,161.34170305909092
264.0,161.46725750000002
264.0,161.5923952477064
264.0,161.71790545
264.0,161.84348089999997
264.0,161.9691416818182
264.0,162.09508785000003
264.0,162.22020014678895
264.0,162.3461300776256
264.0,162.47300134999998
264.0,162.59864884545453
264.0,162.72429954545456
264.0,162.84986081818178
264.0,162.9758069681818
264.0,163.10136182272723
264.0,163.22681988636361
264.0,163.35191343119268
264.0,163.47757403636365
264.0,163.60314315454545
264.0,163.72859866363632
264.0,163.85399602283107
264.0,163.97942421461184
264.0,164.10481858636362
264.0,164.2302817590909
264.0,164.3558361681818
264.0,164.48148583636365
264.0,164.60713692727276
264.0,164.73268896818183
264.0,164.8582428090909
264.0,164.98379615
264.0,165.10934972272727
264.0,165.23500133181818
264.0,165.35996446330276
264.0,165.4853726727273
264.0,165.61093700909086
264.0,165.7366810727273
264.0,165.8621396909091
264.0,165.98769445454545
264.0,166.11324859545454
264.0,166.23889804545456
264.0,166.36565284474884
264.0,166.49234595871556
264.0,166.61808865137615
264.0,166.74394032568804
264.0,166.86997551376146
264.0,166.99622629816514
264.0,167.12217319724766
264.0,167.24791838073395
264.0,167.37407762557075
264.0,167.4997840046083
264.0,167.62595463636362
264.0,167.7523324266055
264.0,167.87817362844035
264.0,168.00391789908255
264.0,168.12966774770643
264.0,168.25561186697246
264.0,168.3811631238532
264.0,168.50719725688074
264.0,168.63344419266053
264.0,168.7592936972477
264.0,168.88554175229353
264.0,169.01199032110097
264.0,169.1380359357798
264.0,169.2635842798165
264.0,169.38982598165137
264.0,169.51537794495414
264.0,169.64121688532106
264.0,169.7669662431193
264.0,169.89360438181816
264.0,170.0198870045872
264.0,170.14562566513763
264.0,170.2713733348624
264.0,170.39916877625575
264.0,170.52433195945946
264.0,170.64921841441443
264.0,170.77411486936936
264.0,170.89882458181816
264.0,171.02442302252254
264.0,171.14935705
264.0,171.27471813963965
264.0,171.39958459009011
264.0,171.52457265909092
264.0,171.64989989639636
264.0,171.77510405909092
264.0,171.90019592342344
264.0,172.02507601801804
264.0,172.14996652252253
264.0,172.27486486936937
264.0,172.40077474545453
264.0,172.52515402702704
264.0,172.6500438018018
264.0,172.77568643181817
264.0,172.90032140090088
264.0,173.02522791891894
264.0,173.1506199227273
264.0,173.27528505909086
264.0,173.4009527837838
264.0,173.52586835135133
264.0,173.65073394144144
264.0,173.77636567272728
264.0,173.90104642342345
264.0,174.0268067636364
264.0,174.15134439189188
264.0,174.27622645045048
264.0,174.40354568663594
264.0,174.53034351141554
264.0,174.65608953669727
264.0,174.78163660091744
264.0,174.90748897706422
264.0,175.03341815454544
264.0,175.15929653669727
264.0,175.28506256164385
264.0,175.41114975229357
264.0,175.53722762557078
264.0,175.66320671100917
264.0,175.7889508348624
264.0,175.9149952431193
264.0,176.0406414082569
264.0,176.16638805045872
264.0,176.29223465596328
264.0,176.4183961187215
264.0,176.5447289680365
264.0,176.67080106422014
264.0,176.79674405963306
264.0,176.92248814678896
264.0,177.0481359816514
264.0,177.17388016972475
264.0,177.29992551834866
264.0,177.4255830550459
264.0,177.55188396363639
264.0,177.67829193119266
264.0,177.80433409633028
264.0,177.9299821055046
264.0,178.0556295321101
264.0,178.18157195412846
264.0,178.307417940367
264.0,178.43578818264837
264.0,178.56157613181819
264.0,178.68713831363635
264.0,178.81269221363638
264.0,178.93834323181815
264.0,179.06349262385322
264.0,179.18891408636364
264.0,179.31477369090908
264.0,179.4403284
264.0,179.5660712681818
264.0,179.6916300090909
264.0,179.81708610454547
264.0,179.94237933789955
264.0,180.06760314611873
264.0,180.19300181363639
264.0,180.3184604772727
264.0,180.44401512727273
264.0,180.56956943181814
264.0,180.6951243818182
264.0,180.82077284999997
264.0,180.94623220454542
264.0,181.07178690909092
264.0,181.1973422909091
264.0,181.3224907614679
264.0,181.44799835
264.0,181.57396576818184
264.0,181.6995205909091
264.0,181.82507602727273
264.0,181.95021205963306
264.0,182.0755741085973
264.0,182.20113369863012
264.0,182.32671870909095
264.0,182.45478708181815
264.0,182.58053306880734
264.0,182.70568732568807
264.0,182.83198113181817
264.0,182.95809348623854
264.0,183.08384236238533
264.0,183.21000504566214
264.0,183.3359370779817
264.0,183.46168163302752
264.0,183.58722901376146
264.0,183.71326806880737
264.0,183.83960120909092
264.0,183.96558596330277
264.0,184.09103522477062
264.0,184.217276206422
264.0,184.34352911009174
264.0,184.469371706422
264.0,184.5951175412844
264.0,184.72115848623852
264.0,184.84691083486237
264.0,184.97316016513764
264.0,185.09900132568808
264.0,185.22494395412843
264.0,185.35095082191782
264.0,185.47723844954126
264.0,185.60328874770642
264.0,185.72883611009175
264.0,185.85482474429224
264.0,185.981056826484
264.0,186.10689849082567
264.0,186.23264116055043
264.0,186.35945467272725
264.0,186.48559652941177
264.0,186.61115022374426
264.0,186.73636585000003
264.0,186.8619201272727
264.0,186.98747540454542
264.0,187.1133180136364
264.0,187.23877630909092
264.0,187.36432923636366
264.0,187.48997894090908
264.0,187.61553127272728
264.0,187.74027153456223
264.0,187.87215708585862
264.0,187.9927321181818
264.0,188.1182850818182
264.0,188.2438390409091
264.0,188.36939309545454
264.0,188.4945695753425
264.0,188.61970671689497
264.0,188.7450165909091
264.0,188.87058085909092
264.0,188.99613563636362
264.0,189.12187782727273
264.0,189.2473363
264.0,189.37289101818186
264.0,189.49844839090906
264.0,189.62423700000002
264.0,189.74927202739727
264.0,189.8746654
264.0,190.00022394545456
264.0,190.12597971818184
264.0,190.25182914545456
264.0,190.37878860273975
264.0,190.50528801818183
264.0,190.63084336363636
264.0,190.75620501834862
264.0,190.88150291363638
264.0,191.00696878181816
264.0,191.13262052272728
264.0,191.2584813909091
264.0,191.38403471818182
264.0,191.50977688181817
264.0,191.63523666818182
264.0,191.76053711415526
264.0,191.88566804566213
264.0,192.01105593181816
264.0,192.1365165272727
264.0,192.26216611818182
264.0,192.38812455909093
264.0,192.5135147752294
264.0,192.6386932318182
264.0,192.76434495454546
264.0,192.88980488181818
264.0,193.0154589090909
264.0,193.1413150590909
264.0,193.26686934999998
264.0,193.39261204545454
264.0,193.51783448858447
264.0,193.64336138812786
264.0,193.7686464909091
264.0,193.89420090454544
264.0,194.01975566363637
264.0,194.1454104681818
264.0,194.27091859633032
264.0,194.39779587387386
264.0,194.52404785909093
264.0,194.64969795454547
264.0,194.7751055342466
264.0,194.9001376894977
264.0,195.02532694545457
264.0,195.15097659999998
264.0,195.27693262272726
264.0,195.40288695
264.0,195.52829475799092
264.0,195.6533278675799
264.0,195.77890367727272
264.0,195.90457104545453
264.0,196.03012542272728
264.0,196.15567985454544
264.0,196.28132891363632
264.0,196.40688309545453
264.0,196.5324166880734
264.0,196.65755145000003
264.0,196.78310537272728
264.0,196.90875596363634
264.0,197.03421810909092
264.0,197.1597676818182
264.0,197.28532385000003
264.0,197.41097273636362
264.0,197.53643154999997
264.0,197.66173428767124
264.0,197.78695534246575
264.0,197.9122519
264.0,198.0378075090909
264.0,198.1633612181818
264.0,198.28891408636363
264.0,198.41607116666665
264.0,198.54203577272727
264.0,198.6675912045455
264.0,198.79303209633028
264.0,198.91835646818186
264.0,199.0438136409091
264.0,199.16947312272723
264.0,199.29542075454543
264.0,199.42085951376146
264.0,199.54599264090905
264.0,199.67154842272728
264.0,199.79710238181818
264.0,199.92276378636362
264.0,200.0486129909091
264.0,200.1736617889908
264.0,200.29877740454546
264.0,200.42443536363638
264.0,200.55038518636366
264.0,200.67603905000004
264.0,200.8015934272727
264.0,200.92724515454546
264.0,201.05270426363634
264.0,201.1779972009132
264.0,201.30312437442922
264.0,201.4283344590909
264.0,201.5538878227273
264.0,201.67983543636365
264.0,201.80558641363638
264.0,201.93114067727274
264.0,202.05669438636363
264.0,202.18224904999997
264.0,202.30775572477066
264.0,202.4359121935484
264.0,202.56112440909092
264.0,202.68658467272726
264.0,202.81214018636362
264.0,202.93791852054795
264.0,203.06314263926942
264.0,203.1886676681818
264.0,203.3143182272727
264.0,203.43987439090913
264.0,203.56542944999998
264.0,203.69097093577983
264.0,203.8159991818182
264.0,203.94164300454543
264.0,204.06760091363637
264.0,204.1931626272727
264.0,204.31871623181817
264.0,204.44436677727273
264.0,204.5695163119266
264.0,204.69493810909088
264.0,204.8207983363636
264.0,204.94635242272727
264.0,205.07209628636363
264.0,205.19724232568808
264.0,205.32257526818185
264.0,205.44812976363633
264.0,205.5736841590909
264.0,205.6992390681818
264.0,205.8252869727273
264.0,205.95094071818184
264.0,206.0762270913242
264.0,206.20126304566207
264.0,206.32689909589038
264.0,206.45440488636365
264.0,206.58005714090908
264.0,206.7059145409091
264.0,206.8314704681818
264.0,206.9572142818182
264.0,207.0826718727273
264.0,207.20794779908675
264.0,207.33307470776253
264.0,207.45849605909092
264.0,207.58435439090906
264.0,207.71010055
264.0,207.83555963181817
264.0,207.9611149590909
264.0,208.0864580412844
264.0,208.21178139090912
264.0,208.33724017272726
264.0,208.46289426363634
264.0,208.58875177272728
264.0,208.71449655
264.0,208.84004883181817
264.0,208.96524440182648
264.0,209.09027989497716
264.0,209.21577280454545
264.0,209.34163524545454
264.0,209.46719160454546
264.0,209.59284125909093
264.0,209.7183964363636
264.0,209.84395149999997
264.0,209.96925394063928
264.0,210.09438295433787
264.0,210.21967573181817
264.0,210.34568206422014
264.0,210.47316315454546
264.0,210.59881641818183
264.0,210.72457333181822
264.0,210.85022345909093
264.0,210.97547805504593
264.0,211.10079578181816
264.0,211.22644549999998
264.0,211.35190387727272
264.0,211.47755388181818
264.0,211.6034129772727
264.0,211.7288000365297
264.0,211.85392633333333
264.0,211.97923861363637
264.0,212.10479328636367
264.0,212.23053750909088
264.0,212.3560001181818
264.0,212.48165465000002
264.0,212.60740962727274
264.0,212.73278997247704
264.0,212.8579819
264.0,212.98363089545455
264.0,213.10928182272727
264.0,213.23474061363635
264.0,213.3606986
264.0,213.4860954611872
264.0,213.61112917808217
264.0,213.73651771818183
264.0,213.86217165000002
264.0,213.98762815
264.0,214.11337163636364
264.0,214.23883471818183
264.0,214.36565962272726
264.0,214.49268985454546
264.0,214.6184388272727
264.0,214.74399309545453
264.0,214.86954608181813
264.0,214.9945645
264.0,215.11962455909094
264.0,215.2456696863636
264.0,215.37122875454546
264.0,215.49678293636362
264.0,215.62198790825687
264.0,215.74735465454546
264.0,215.87281686818181
264.0,215.99837163636363
264.0,216.12402081363635
264.0,216.24957634545453
264.0,216.37522432727275
264.0,216.50087397272728
264.0,216.62642135909093
264.0,216.75138882727273
264.0,216.87694305909093
264.0,217.0026872545455
264.0,217.1281456409091
264.0,217.2537000090909
264.0,217.37921767431195
264.0,217.50437046363632
264.0,217.62982944090913
264.0,217.75547860909094
264.0,217.88103517272728
264.0,218.0069877909091
264.0,218.1321170963303
264.0,218.2572447727273
264.0,218.38426786486485
264.0,218.51042285067874
264.0,218.63633393636363
264.0,218.7614698440367
264.0,218.88659384545457
264.0,219.01215801363637
264.0,219.13820340454546
264.0,219.26366528636368
264.0,219.38921849545454
264.0,219.51477480454543
264.0,219.64001443119267
264.0,219.76534753636366
264.0,219.89090034090907
264.0,220.01654980909092
264.0,220.1421025090909
264.0,220.26786054545454
264.0,220.39361612272728
264.0,220.5189059589041
264.0,220.64412846118722
264.0,220.76943932727272
264.0,220.89499331363635
264.0,221.0204476227273
264.0,221.14610358181818
264.0,221.27205472727275
264.0,221.39761037727274
264.0,221.52300985388126
264.0,221.64858799547514
264.0,221.7738383990826
264.0,221.89898507727273
264.0,222.0245392863636
264.0,222.1500929590909
264.0,222.2756525
264.0,222.40243961363637
264.0,222.52914068348622
264.0,222.6546875733945
264.0,222.78052315137617
264.0,222.90657082568808
264.0,223.03272734545453
264.0,223.15859880275232
264.0,223.28483996788992
264.0,223.41098708715595
264.0,223.53638152511414
264.0,223.66240024657537
264.0,223.78834736238534
264.0,223.91439331651375
264.0,224.04023792201835
264.0,224.16559567431193
264.0,224.29141648623855
264.0,224.4176728761468
264.0,224.54387
264.0,224.66999255045872
264.0,224.79543867889905
264.0,224.92138078899083
264.0,225.0469331009174
264.0,225.17286957339454
264.0,225.29886304566207
264.0,225.42549089041097
264.0,225.5513397522936
264.0,225.67728458715595
264.0,225.80293107798164
264.0,225.92887693577978
264.0,226.05462594954128
264.0,226.18068305479449
264.0,226.30657251152073
264.0,226.43601600483092
264.0,226.64044487962963
264.0,226.92402199999998
264.0,227.04967743636365
264.0,227.17523313181817
264.0,227.3009773
264.0,227.42643579545455
264.0,227.55199050000004
264.0,227.67737324200914
264.0,227.80250047031961
264.0,227.92771573636367
264.0,228.05336442272727
264.0,228.1789186272727
264.0,228.3044741090909
264.0,228.43003892272725
264.0,228.5560825272727
264.0,228.68163665454546
264.0,228.80682784862384
264.0,228.93181025454544
264.0,229.05746155909085
264.0,229.1832215409091
264.0,229.30887064545456
264.0,229.43442532272726
264.0,229.56013305045875
264.0,229.6858034727273
264.0,229.81145360909093
264.0,229.93710322272725
264.0,230.06239633789957
264.0,230.18761886757989
264.0,230.3130591909091
264.0,230.4413697155963
264.0,230.56639345454542
264.0,230.69204009090913
264.0,230.81780147727272
264.0,230.9434502772727
264.0,231.06900606363632
264.0,231.19456137272732
264.0,231.3202101681818
264.0,231.44576556363637
264.0,231.57086065596332
264.0,231.69593250000003
264.0,231.82148749545456
264.0,231.94713639545458
264.0,232.07259877727273
264.0,232.19824485909095
264.0,232.32379934090912
264.0,232.4493526954545
264.0,232.57490820454547
264.0,232.70036676818185
264.0,232.8259220590909
264.0,232.95157100454546
264.0,233.07675613302752
264.0,233.2016502818182
264.0,233.32738999545452
264.0,233.4528521409091
264.0,233.57840487272725
264.0,233.7040554590909
264.0,233.82960864545458
264.0,233.9552580818182
264.0,234.08071754090903
264.0,234.2063662909091
264.0,234.33204347945204
264.0,234.4588540818182
264.0,234.58440804545455
264.0,234.71036169545454
264.0,234.83574183105026
264.0,234.96077939269404
264.0,235.08608271363636
264.0,235.21173715909092
264.0,235.33729123636363
264.0,235.46284551818184
264.0,235.5884006409091
264.0,235.71385898181822
264.0,235.83941330909093
264.0,235.9650631227273
264.0,236.0906175909091
264.0,236.21617133636366
264.0,236.34121909633026
264.0,236.46634184545454
264.0,236.5918911318182
264.0,236.7174513136364
264.0,236.84310041818185
264.0,236.96895246363638
264.0,237.09461367727272
264.0,237.21985960091746
264.0,237.34528177727273
264.0,237.4708351909091
264.0,237.5963889545455
264.0,237.72203877727273
264.0,237.8476997818182
264.0,237.97345391818183
264.0,238.0991029272727
264.0,238.22418507798167
264.0,238.3503481351351
264.0,238.47779185253455
264.0,238.6031643027523
264.0,238.72955311818183
264.0,238.85545447685186
264.0,238.98129600909087
264.0,239.10757036238533
264.0,239.23331131192663
264.0,239.3593593990826
264.0,239.48491133944955
264.0,239.61095220183486
264.0,239.73649659174313
264.0,239.86309706363636
264.0,239.9893175229358
264.0,240.11517316055048
264.0,240.24110547706422
264.0,240.3668557522936
264.0,240.4926013440367
264.0,240.61834033944956
264.0,240.74428879357797
264.0,240.87016259360732
264.0,240.9965911369863
264.0,241.12264894495416
264.0,241.24870342201837
264.0,241.3744440917431
264.0,241.50008999541285
264.0,241.62583397247704
264.0,241.75178837155966
264.0,241.87743638073394
264.0,242.0038424227273
264.0,242.13000288940088
264.0,242.2558633105023
264.0,242.38273705990784
264.0,242.5093589909091
264.0,242.63546639908256
264.0,242.76071404128442
264.0,242.8867542818182
264.0,243.01242898165137
264.0,243.1384348181818
264.0,243.26434308715596
264.0,243.3898358127854
264.0,243.51596456621002
264.0,243.64170053669724
264.0,243.7675118136364
264.0,243.89331465137616
264.0,244.01866722477067
264.0,244.14450870000002
264.0,244.27057921100916
264.0,244.3959405022831
264.0,244.52216566210046
264.0,244.6475411284404
264.0,244.7735842798165
264.0,244.89970965909092
264.0,245.02570231192658
264.0,245.15115147945204
264.0,245.27686029953918
264.0,245.40313339545452
264.0,245.5290054495413
264.0,245.65435852752293
264.0,245.7802259681818
264.0,245.90657278899081
264.0,246.0324154082569
264.0,246.15756536697248
264.0,246.28374587272728
264.0,246.41392084331798
264.0,246.54120022477065
264.0,246.66694733486236
264.0,246.79277343378993
264.0,246.91885062100457
264.0,247.04478390867578
264.0,247.17105901834861
264.0,247.29680392660552
264.0,247.4229494495413
264.0,247.54849122018348
264.0,247.67433799541283
264.0,247.79999044495418
264.0,247.92650611818178
264.0,248.0529062385321
264.0,248.17865154587156
264.0,248.304795233945
264.0,248.43024002752298
264.0,248.55628359633025
264.0,248.6817320458716
264.0,248.80767437614676
264.0,248.93342056880735
264.0,249.05985609545453
264.0,249.18614085321101
264.0,249.31208568807338
264.0,249.4379295733945
264.0,249.56357956880734
264.0,249.6894365388128
264.0,249.81517431651375
264.0,249.94111211467887
264.0,250.0669979908676
264.0,250.19316955045872
264.0,250.31914377064223
264.0,250.44812112785382
264.0,250.57446236697245
264.0,250.7000040091743
264.0,250.82565214220182
264.0,250.9515939816514
264.0,251.0774427201835
264.0,251.20340662557078
264.0,251.32973967579912
264.0,251.45572721658985
264.0,251.58155354337902
264.0,251.70749892201835
264.0,251.83334461926606
264.0,251.9592872293578
264.0,252.08493563761468
264.0,252.2105888302752
264.0,252.33651999999998
264.0,252.46301475909092
264.0,252.58906146082944
264.0,252.71509466210048
264.0,252.84093654587156
264.0,252.96678030275234
264.0,253.09242883486237
264.0,253.21867264220188


==> data/mcp_adaptive_single.csv <==
Single,Time
264.0,0.05985888813559322
260.0,0.1810949560810811
260.0,0.30391286868686873
260.0,0.4263487912457912
260.0,0.547959777027027
264.0,0.6731902390572391
264.0,0.7953598484848483
264.0,0.9175568445945945
264.0,1.0401451925675675
264.0,1.1614257871621623
264.0,1.2841968148148148
264.0,1.405974218855219
264.0,1.5275347912457913
264.0,1.650605402027027
264.0,1.7724425084175086
260.0,1.8958016655405405
264.0,2.01788252027027
264.0,2.1393919932659933
264.0,2.2634651655405404
264.0,2.384683138047138
264.0,2.5065999090909092
264.0,2.6291577972972973
264.0,2.7504368479729733
264.0,2.8734425521885525
264.0,2.995051858108108
264.0,3.116583456081081
264.0,3.2389275067114096
262.0,3.3604902668918917
264.0,3.4830230675675677
264.0,3.605315956081081
264.0,3.727385723905724
264.0,3.849917828282828
264.0,3.9713408817567566
264.0,4.093820747474748
260.0,4.2161315
264.0,4.337607407407408
260.0,4.460259693602693
264.0,4.582422932432432
264.0,4.705436347972973
264.0,4.827801310810811
260.0,4.949502902356903
264.0,5.074505292929293
264.0,5.196313635135135
264.0,5.318055652027027
260.0,5.440412976510067
264.0,5.561977665540541
264.0,5.684495665540541
264.0,5.806349412162162
264.0,5.928044902356902
260.0,6.050596356902357
264.0,6.172015574324323
264.0,6.294478915824916
260.0,6.417342962837838
264.0,6.539099909090909
264.0,6.661730478114478
264.0,6.78329268918919
264.0,6.905275942567568
264.0,7.027662695945946
264.0,7.1491217508417515
264.0,7.271716141891891
264.0,7.393140585858587
264.0,7.514857659932661
264.0,7.637709334459459
264.0,7.759160584459458
264.0,7.88250853872054
264.0,8.005260121212121
264.0,8.127281462837837
264.0,8.2501905
264.0,8.37165445637584
264.0,8.49372145608108
264.0,8.617109912457913
264.0,8.739177969594595
264.0,8.862383228956228
260.0,8.983851191919191
264.0,9.105525391891891
260.0,9.228543114864866
264.0,9.350238168350169
264.0,9.473188597972973
264.0,9.59462531986532
264.0,9.716327794612795
264.0,9.839202766891892
264.0,9.96048406081081
260.0,10.083167787878788
264.0,10.205013272727271
264.0,10.326307192567567
264.0,10.449443191919192
260.0,10.571189527027029
264.0,10.693969655405404
264.0,10.815787730639732
264.0,10.937207673400673
260.0,11.06041049662162
264.0,11.182443341216215
264.0,11.305572565656565
264.0,11.427797265993265
264.0,11.549083864864865
264.0,11.671808327702703
264.0,11.793666222222223
264.0,11.915566388513515
264.0,12.038455272727273
264.0,12.159932466216215
264.0,12.282613777777778
264.0,12.404728804054054
264.0,12.5263554006734
264.0,12.651007108108109
264.0,12.772434912162163
264.0,12.894626425675675
264.0,13.016800097972974
264.0,13.138473889261746
264.0,13.261068270270272
260.0,13.382796861486487
264.0,13.5054212996633
264.0,13.628074533783783
264.0,13.749450851851853
264.0,13.871858565656568
264.0,13.993739827702706
264.0,14.115409256756758
264.0,14.441313393103448
264.0,14.595127081081083
264.0,14.718104949494947
260.0,14.839517216216219
264.0,14.960632824915825
260.0,15.082644354729728
264.0,15.203353530405405
260.0,15.32463656228956
264.0,15.446409851851854
262.0,15.56743527027027
260.0,15.689450952861955
260.0,15.810563111486486
264.0,15.931981134680136
260.0,16.053693638513515
260.0,16.174526635135134
264.0,16.29639074074074
264.0,16.417656557432434
264.0,16.53894804040404
264.0,16.662482658783784
264.0,16.78324243243243
264.0,16.904949084175083
264.0,17.026371493243243
264.0,17.147478585858586
260.0,17.269500277027024
264.0,17.39033493581081
264.0,17.51188721212121
264.0,17.63311245791246
260.0,17.754260194630874
264.0,17.87568796621622
264.0,17.996613557432433
260.0,18.118013946127945
264.0,18.240370959459458
260.0,18.36138454054054
264.0,18.48323492255892
264.0,18.60451347972973
264.0,18.72576328619529
264.0,18.847643371621622
264.0,18.96849493602694
264.0,19.089767003367
264.0,19.21118943581081
264.0,19.33229558922559
260.0,19.454318422297295
260.0,19.575154141891893
260.0,19.696705367003368
264.0,19.81828108783784
260.0,19.93933322222222
264.0,20.061313331081084
264.0,20.182282902356903
264.0,20.303439756756756
260.0,20.424526875420877
260.0,20.545401050847456
264.0,20.66967562962963
264.0,20.79201827027027
264.0,20.914228043771047
264.0,21.036682228956227
264.0,21.157773347972974
264.0,21.279450363636364
264.0,21.400899780405403
260.0,21.52177641216216
264.0,21.643817272727276
264.0,21.764864050675676
264.0,21.88638662289562
264.0,22.007709402027025
264.0,22.128572740740744
260.0,22.24998538720539
264.0,22.371143324324326
264.0,22.492514676767676
264.0,22.61426686824324
264.0,22.735098662162162
264.0,22.856924734006732
264.0,22.97822616554054
264.0,23.09945309090909
264.0,23.22135485135135
262.0,23.342092324324323
264.0,23.46345759259259
264.0,23.5846130976431
264.0,23.705580178451175
264.0,23.828424415540542
264.0,23.949276554054055
264.0,24.07079932996633
260.0,24.192127888513514
260.0,24.313044003367004
264.0,24.435007135135137
260.0,24.556286489864863
260.0,24.679359252525252
264.0,24.801124381756757
264.0,24.921956091216217
264.0,25.043770447811447
264.0,25.165083871621622
264.0,25.286298282828284
264.0,25.40821315878378
264.0,25.52904518581081
264.0,25.650707037037037
264.0,25.771870245791245
264.0,25.892829447811447
264.0,26.014893344594597
260.0,26.13572820608108
260.0,26.25723882154882
260.0,26.37885118581081
264.0,26.499755449324322
264.0,26.622460101010102
260.0,26.74363239864865
260.0,26.864988636363638
264.0,26.987940225589227
264.0,27.109220668918923
264.0,27.231018757575757
264.0,27.352349243243243
264.0,27.473548912457915
264.0,27.59547835135135
264.0,27.716311408783785
264.0,27.83795632659933
264.0,27.959130518518517
264.0,28.08008060606061
264.0,28.202154408783784
260.0,28.32298922972973
260.0,28.44449018855219
264.0,28.56649266440678
264.0,28.68899070608108
264.0,28.810926888888886
264.0,28.931956151515152
264.0,29.053049481481484
264.0,29.174838554054052
260.0,29.29581648310811
264.0,29.41826989225589
264.0,29.53961218581081
264.0,29.660598351351346
260.0,29.782530427609426
264.0,29.903573483108108
264.0,30.025207107744105
260.0,30.146393764309764
264.0,30.267128084459458
264.0,30.38882630976431
264.0,30.50984574324324
264.0,30.631335558922558
264.0,30.75297964189189
264.0,30.873784287162163
264.0,30.99533962962963
264.0,31.11653127702703
264.0,31.237868488215486
260.0,31.359658479729735
260.0,31.480420030405405
264.0,31.60187156228956
264.0,31.722975326599325
264.0,31.843996296296297
264.0,31.965933652027026
264.0,32.08699195608108
260.0,32.20921622895623
260.0,32.33070881756757
264.0,32.45175352861953
264.0,32.57459546779661
260.0,32.69752393918919
264.0,32.81899041077441
264.0,32.94064562162162
260.0,33.06160959121622
264.0,33.1846151010101
264.0,33.30564693243243
264.0,33.42653874324324
260.0,33.54787472483221
262.0,33.668917902027026
260.0,33.79033667003367
264.0,33.91169793918919
264.0,34.0328662020202
264.0,34.154464125000004
264.0,34.27514867567568
260.0,34.39646574410775
264.0,34.51797247297297
264.0,34.63880916554054
264.0,34.76087484511785
264.0,34.88214331986532
260.0,35.00380772727273
264.0,35.125469679054056
264.0,35.24630066891892
264.0,35.36821815488215
264.0,35.48942948310811
264.0,35.61074912794612
264.0,35.73255778040541
264.0,35.85339245608108
264.0,35.97515744107744
264.0,36.09629924662162
264.0,36.21727921885522
260.0,36.33869056902357
260.0,36.4596639527027
264.0,36.582028074074074
264.0,36.70456901689189
264.0,36.82525877027027
264.0,36.94731503367003
260.0,37.068385922297296
264.0,37.18984381144781
264.0,37.311214398648644
264.0,37.432258010067116
264.0,37.55364454054054
264.0,37.67504248648649
264.0,37.79678185858586
264.0,37.91859873986486
264.0,38.035267946236566
264.0,38.16321674747475
264.0,38.28434177104377
264.0,38.40533906397306
264.0,38.52731460472973
264.0,38.64815287162162
264.0,38.76974963636364
264.0,38.891279219594594
264.0,39.01211534797297
264.0,39.13415976767677
260.0,39.25571498986486
260.0,39.37790326936027
264.0,39.4991797003367
264.0,39.62001484459459
264.0,39.74190800673401
264.0,39.86314226013513
264.0,39.984435599326595
260.0,40.10627279054054
264.0,40.22710822972973
264.0,40.348846151515154
260.0,40.47044814141414
262.0,40.59250029391892
260.0,40.71558623569024
260.0,40.836636179054054
264.0,40.95801404054055
264.0,41.07955851515151
264.0,41.20060128040541
264.0,41.32262525925926
264.0,41.44357453716216
264.0,41.56474753872054
264.0,41.68603579461279
264.0,41.80687336486487
264.0,41.928753003367
264.0,42.049998533783786
264.0,42.17128061616162
264.0,42.29312931756757
264.0,42.41396397297297
264.0,42.53568999326599
264.0,42.657092932432434
264.0,42.778218498316505
260.0,42.89983717905406
260.0,43.02059831649832
264.0,43.14181858249158
264.0,43.263912037162164
264.0,43.385014983108114
264.0,43.50703905050505
264.0,43.628142310810816
260.0,43.74956625925927
264.0,43.87127018581081
264.0,43.992055989864866
264.0,44.11357252861953
264.0,44.234624793918925
264.0,44.35569427272727
260.0,44.477052717171716
260.0,44.59920327364865
264.0,44.72213257575758
260.0,44.84354105405405
264.0,44.96465898653199
264.0,45.08666918581081
264.0,45.20737726013514
264.0,45.32866408417508
260.0,45.45098340740741
264.0,45.57227591554054
260.0,45.694288592592585
260.0,45.81540468243243
264.0,45.93681688888889
264.0,46.059164557432425
260.0,46.18013345270271
264.0,46.30163108080808
264.0,46.42269844444444
264.0,46.54375428282828
264.0,46.66562018243243
264.0,46.78645335472973
264.0,46.90816441414141
260.0,47.029584375
260.0,47.15069296969697
260.0,47.272330479729725
262.0,47.393014756756756
260.0,47.514292053872055
262.0,47.63585915878378
264.0,47.757074228187925
262.0,47.87849745945946
264.0,47.99941076351351
264.0,48.12082543434343
264.0,48.242541645270265
264.0,48.3635825016835
264.0,48.48543534459459
264.0,48.60745094256757
260.0,48.729382925925925
260.0,48.8514653973064
264.0,48.97249483445946
264.0,49.09419965993266
260.0,49.21562356081082
264.0,49.33672711784512
264.0,49.4587532972973
264.0,49.57958849662162
264.0,49.70113653872054
260.0,49.82271698648649
260.0,49.943742356902355
264.0,50.065344222972975
264.0,50.186129680134684
264.0,50.307264424242426
264.0,50.42898551351352
264.0,50.55003125252525
262.0,50.671874810810806
260.0,50.792953435810816
264.0,50.91420479124579
264.0,51.03608168918919
264.0,51.15712427946128
260.0,51.27881225
264.0,51.399761727272725
260.0,51.52073580471381
264.0,51.64453658249158
264.0,51.765629520270274
264.0,51.88717222558922
264.0,52.008757800675674
264.0,52.12978252861953
264.0,52.251375581081085
262.0,52.372147875
264.0,52.493298760942764
264.0,52.615895127946125
264.0,52.7374960945946
264.0,52.85933126599327
264.0,52.98062472635135
260.0,53.1018582020202
264.0,53.22339880405405
260.0,53.34417730743243
264.0,53.46586274747475
264.0,53.58706525
260.0,53.70798378787878
264.0,53.82943087205388
260.0,53.95065626599327
264.0,54.072191679054065
264.0,54.19357728716216
264.0,54.314689771043774
264.0,54.43740835810811
260.0,54.5583556722973
264.0,54.67973835690236
262.0,54.80116487837838
260.0,54.92219870805369
264.0,55.043530986486495
264.0,55.164834818181816
264.0,55.28606723986486
264.0,55.40775299662162
264.0,55.52871696632998
264.0,55.65006280067568
264.0,55.77152185521886
264.0,55.89259681081081
264.0,56.014439726351355
264.0,56.135492673400684
262.0,56.25699962162163
264.0,56.37823841610738
264.0,56.499247733108106
260.0,56.62277374915254
264.0,56.74460934680135
264.0,56.865974854729735
264.0,56.9875258445946
264.0,57.10879246979866
264.0,57.23078563513514
264.0,57.35189039527027
260.0,57.47311581818182
264.0,57.59502016891892
264.0,57.71628461824324
260.0,57.83914656565656
264.0,57.96061265878379
264.0,58.08167474410775
264.0,58.20334103716216
264.0,58.32428646979866
262.0,58.445475861486486
264.0,58.566610685810815
260.0,58.6875275959596
264.0,58.8094725304054
260.0,58.930647569023584
264.0,59.05200821283784
264.0,59.17356848986487
260.0,59.294619255892265
264.0,59.41641044932432
260.0,59.53752742760943
264.0,59.6585373918919
264.0,59.779921932885905
260.0,59.90131531081081
264.0,60.02334898648648
264.0,60.14482318181818
264.0,60.26588397635135
260.0,60.387350594594594
264.0,60.50839257239058
260.0,60.631548613559325
260.0,60.752951619528616
264.0,60.87398132659933
264.0,60.99591233783784
260.0,61.11692938047137
264.0,61.23803928378377
264.0,61.359608506756764
264.0,61.48066406060607
264.0,61.602442888513515
264.0,61.72378432996633
264.0,61.84497711486487
264.0,61.96653664309764
264.0,62.08753452525252
260.0,62.20856544932433
264.0,62.33005735690235
264.0,62.451106037162155
264.0,62.573177387205384
260.0,62.69453202702703
264.0,62.81631905743244
264.0,62.937959962962964
264.0,63.05900979729729
264.0,63.180721381756754
264.0,63.30176610738255
264.0,63.422849418918915
260.0,63.54464473400673
264.0,63.66568882770271
260.0,63.78745688888888
264.0,63.90971755067568
264.0,64.0314182972973
264.0,64.15315167905405
264.0,64.27409298316498
264.0,64.39541503716215
264.0,64.5165965838926
264.0,64.6392495168919
264.0,64.76144661824324
264.0,64.88250554882154
264.0,65.0039810304054
260.0,65.12542057770271
264.0,65.24644105723905
264.0,65.36797612837839
264.0,65.48939936577183
264.0,65.61091837162162
264.0,65.73251332432433
264.0,65.85356353198654
264.0,65.97532192229731
260.0,66.09668346127945
264.0,66.21785608108108
264.0,66.33960069932434
264.0,66.46065367676766
264.0,66.58225990202702
260.0,66.70344733892617
264.0,66.82441088513514
264.0,66.94645728956229
264.0,67.0674011891892
264.0,67.18838252702703
264.0,67.31005068350169
264.0,67.43109518581082
264.0,67.55299368350168
264.0,67.6742222668919
264.0,67.79532040878378
264.0,67.91714010437711
264.0,68.03822703367001
264.0,68.1595258888889
260.0,68.28136019256756
260.0,68.4026667364865
264.0,68.52462956565658
260.0,68.64812284121622
264.0,68.76951495945946
262.0,68.89070738590604
264.0,69.01167513175676
260.0,69.13350868581081
260.0,69.2545923973064
262.0,69.37604466554053
260.0,69.4977121952862
264.0,69.61876721283784
264.0,69.74044803378379
260.0,69.86168455555556
260.0,69.98298357094595
260.0,70.10616584175085
264.0,70.22767492592592
264.0,70.34942326689189
264.0,70.47059529391892
264.0,70.59175407744107
264.0,70.71372207094595
260.0,70.83476901010101
264.0,70.95636245945947
260.0,71.07788868013469
264.0,71.19914107744107
264.0,71.32116957432432
264.0,71.44225941414142
264.0,71.56370635472972
260.0,71.68488152702702
264.0,71.80578752861953
264.0,71.92729561148649
264.0,72.04854055218856
260.0,72.16983030067568
264.0,72.29165954545455
264.0,72.41274515824917
262.0,72.5338249054054
264.0,72.65696422558922
260.0,72.77799079391893
264.0,72.89976292905405
264.0,73.02081365319866
264.0,73.1423922331081
260.0,73.2639335925926
260.0,73.38497269594595
264.0,73.50639069932431
264.0,73.62754155369127
260.0,73.74892425337839
260.0,73.87102917905406
264.0,73.99227670370371
260.0,74.11414276351351
264.0,74.23539437373736
260.0,74.35667709797298
264.0,74.47831176013514
264.0,74.59928183164983
260.0,74.72067375675675
264.0,74.84180734228188
264.0,74.9628004358108
264.0,75.08478873400674
264.0,75.20584419256758
264.0,75.32720462162162
264.0,75.44876075084176
264.0,75.56980744256757
264.0,75.69181315824915
260.0,75.81293533783784
264.0,75.93414199662162
264.0,76.05554142087543
264.0,76.17685087205386
264.0,76.29956309830509
260.0,76.42041782432433
264.0,76.5413456
264.0,76.667631
264.0,76.78639910135135
260.0,76.9077238101695
264.0,77.02848101689189
260.0,77.14903622033899
260.0,77.27059036824325
260.0,77.39122514237287
264.0,77.51242486486485
264.0,77.63353085084745
260.0,77.75394732881357
264.0,77.87521806081081
264.0,77.99575502702703
264.0,78.11652598986487
264.0,78.23746646440678
260.0,78.35797277364865
264.0,78.47950549152543
264.0,78.60027527027027
264.0,78.72122565423729
260.0,78.84257335135135
264.0,78.96320679661018
260.0,79.08461446283785
260.0,79.2055126542373
264.0,79.3263318918919
260.0,79.44801935810811
260.0,79.56864334576271
264.0,79.68993151689189
264.0,79.81094282033898
260.0,79.93164997972974
264.0,80.05325183728813
264.0,80.17387562500001
264.0,80.29504493559322
264.0,80.41597375932203
260.0,80.53679211111111
264.0,80.66026249152542
260.0,80.78093881081081
264.0,80.90198225762713
260.0,81.02294411824325
264.0,81.14343681694915
262.0,81.26455161148648
264.0,81.38536919661017
264.0,81.50606804067796
260.0,81.62700982491582
260.0,81.74773552027027
264.0,81.86865310135136
260.0,81.98957707118645
264.0,82.11037011824324
260.0,82.2326201016949
264.0,82.35354885084746
264.0,82.4759964527027
264.0,82.59675918581082
264.0,82.71730881081082
262.0,82.83835499324324
264.0,82.95904909121623
264.0,83.0798872237288
264.0,83.20106494256757
264.0,83.3216995898305
264.0,83.44327356756757
264.0,83.56400571525424
264.0,83.68499171621622
264.0,83.80631019661017
264.0,83.92667950847459
262.0,84.04777996283784
264.0,84.16842920945946
264.0,84.28909327027027
264.0,84.41019186440678
260.0,84.53074322297297
260.0,84.65419871428571
264.0,84.7748765762712
264.0,84.89562554391891
260.0,85.01739098648648
260.0,85.1381868922559
264.0,85.25901364067796
260.0,85.38010548986487
264.0,85.50074364067797
264.0,85.62239908783783
264.0,85.74304710847458
264.0,85.8641190304054
264.0,85.98535381694916
264.0,86.10577095254237
264.0,86.22731243243243
260.0,86.34790507118645
264.0,86.46862404729731
264.0,86.58952477027027
260.0,86.71019183108108
264.0,86.83161098644068
264.0,86.95249444932432
264.0,87.07333137627118
264.0,87.19479559797297
264.0,87.3154363118644
264.0,87.43651117966101
264.0,87.55753356418919
264.0,87.6782318881356
264.0,87.8000404915825
264.0,87.92087130169493
264.0,88.04203016216216
264.0,88.16317255254238
264.0,88.28358957627118
260.0,88.40522265878379
264.0,88.52653531864406
264.0,88.65100239033457
264.0,88.77145990847458
264.0,88.89187896949151
260.0,89.01337622297298
260.0,89.13418213898305
264.0,89.25509511486486
264.0,89.37648756271186
264.0,89.49711398986487
264.0,89.61849020677967
264.0,89.73920570608108
264.0,89.85980346440678
264.0,89.98077948148148
260.0,90.10153951525423
264.0,90.22257655254238
264.0,90.34363742567567
264.0,90.46429764067797
260.0,90.58673598310811
264.0,90.70738497627117
260.0,90.82850042905406
264.0,90.94940954915255
264.0,91.06986432432433
262.0,91.19088227364864
264.0,91.31176613898306
264.0,91.43300630405406
264.0,91.55430624067796
264.0,91.67494190540542
264.0,91.79639562372881
264.0,91.91724187837839
264.0,92.03811567457628
264.0,92.15954355405405
264.0,92.28010342033899
264.0,92.4010934222973
260.0,92.5218163277027
260.0,92.64455594932433
260.0,92.76660947972974
264.0,92.8872433559322
264.0,93.00843770270271
260.0,93.12954750508474
260.0,93.2501716385135
260.0,93.37204036824325
264.0,93.49267426101694
264.0,93.61375433445947
264.0,93.73498009152543
264.0,93.85539944067797
264.0,93.9769482972973
260.0,94.0977038542373
264.0,94.21866639527029
264.0,94.3400087118644
264.0,94.46073068350168
260.0,94.58164519661018
264.0,94.70337669594596
264.0,94.82499630847458
264.0,94.94611536824324
264.0,95.06669346779663
264.0,95.18776816271186
264.0,95.30879317905405
264.0,95.42948976271187
264.0,95.5507158277027
264.0,95.67126437499999
264.0,95.79207165202702
260.0,95.91321139661015
264.0,96.03365456949153
264.0,96.15607566891892
264.0,96.27674730847458
264.0,96.397793625
264.0,96.51905217627119
260.0,96.64155141694916
264.0,96.76341972297298
264.0,96.8842136101695
264.0,97.00513614864865
264.0,97.126520779661
264.0,97.24715595608109
264.0,97.36852607118645
264.0,97.61481382068966
264.0,97.84465583728814
264.0,97.9646978581081
264.0,98.08474672542373
264.0,98.20479744594596
260.0,98.32483842372882
264.0,98.44489330743242
264.0,98.56513536148648
260.0,98.68518525762711
264.0,98.80523279054054
264.0,98.92527781016949
264.0,99.04533140202703
264.0,99.16557309121622
264.0,99.28562927457627
260.0,99.40566780743242
264.0,99.52571860338983
262.0,99.64576506756757
260.0,99.76580949491526
264.0,99.88586291216217
264.0,100.00610554729731
264.0,100.12615797288136
264.0,100.24619993918918
264.0,100.36624770169492
264.0,100.48629669594595
260.0,100.60773237966102
264.0,100.72882573310811
264.0,100.84887201694914
264.0,100.96892393243243
260.0,101.08896213898305
264.0,101.20901793243243
260.0,101.32926334797297
264.0,101.44931584406778
260.0,101.56935991216216
260.0,101.68940386779661
264.0,101.80945541216217
264.0,101.92969695945945
264.0,102.04975549152542
264.0,102.16979652702702
260.0,102.2898462338983
264.0,102.40989361824325
264.0,102.5299336101695
264.0,102.64998679729729
264.0,102.77023001689189
260.0,102.89028621694915
264.0,103.01032943918919
264.0,103.13037719322034
262.0,103.25042432432433
264.0,103.3704648
264.0,103.49052076689189
262.0,103.61076335135135
264.0,103.73081712542374
264.0,103.8508605304054
264.0,103.9709062338983
260.0,104.09095944256757
264.0,104.2112016858108
260.0,104.33125790169491
264.0,104.45129676013514
264.0,104.57203282033898
264.0,104.69382547635136
264.0,104.81388229152542
264.0,104.93392600337837
264.0,105.05397546440678
264.0,105.17402247297298
264.0,105.29406157288135
264.0,105.41411508783783
264.0,105.53435808108108
260.0,105.65441526440678
264.0,105.77445845608108
260.0,105.89450620677967
264.0,106.01455404054055
260.0,106.13459356949153
264.0,106.25464994256758
264.0,106.37489141891892
264.0,106.49494679661017
264.0,106.61499086148649
264.0,106.73503732881356
264.0,106.85508963513514
262.0,106.97533061824326
264.0,107.095386
264.0,107.21542809797297
264.0,107.33547641016949
262.0,107.45552581756756
264.0,107.57556477966102
264.0,107.69561840878379
264.0,107.81586063513514
264.0,107.93591578305086
264.0,108.05596036824325
264.0,108.17600720338982
264.0,108.29605785135136
260.0,108.41609506440678
264.0,108.5361502668919
262.0,108.65839593537414
264.0,108.77827504729731
264.0,108.89852066554054
264.0,109.01857618305084
264.0,109.13861600337836
264.0,109.25866347457627
264.0,109.3787114527027
260.0,109.49875339322035
264.0,109.61880964527029
264.0,109.7390518885135
264.0,109.85910857627118
264.0,109.97914919256758
264.0,110.09919554237288
262.0,110.21924490202703
264.0,110.33928492542373
264.0,110.45934080743244
264.0,110.57958275
264.0,110.69963558305085
264.0,110.81968367229732
260.0,110.93972868135592
264.0,111.05977908445945
260.0,111.18002096283783
264.0,111.30007424406777
260.0,111.42011626689187
264.0,111.54016673220342
264.0,111.66021612499999
264.0,111.78025793898303
264.0,111.90031091554054
264.0,112.02055126351351
264.0,112.14060662033897
264.0,112.26064907094595
264.0,112.38069939322033
264.0,112.50074783783782
264.0,112.62227779251698
264.0,112.74286849324326
260.0,112.86291369152543
264.0,112.98296487837838
262.0,113.10320822297295
260.0,113.2232641118644
264.0,113.34330453716215
260.0,113.46335415593221
260.0,113.58340104054055
260.0,113.70344397966102
264.0,113.82349748986488
264.0,113.94374225337837
260.0,114.06379852881354
260.0,114.18383972635134
260.0,114.30388632203392
264.0,114.42393451351352
264.0,114.54397529830507
264.0,114.66403193918919
264.0,114.78427715202702
260.0,114.90432827457627
264.0,115.02437368918918
260.0,115.14441557627117
264.0,115.26446750337837
260.0,115.38471072972973
264.0,115.50476806440679
260.0,115.62480866891892
264.0,115.74485912881357
260.0,115.86490365540541
264.0,115.98494696610169
264.0,116.10500015878377
264.0,116.2899212137931
264.0,116.58298503716216
264.0,116.7050353885135
264.0,116.82527767905405
264.0,116.94533014915257
264.0,117.06537138513515
264.0,117.18542025084746
264.0,117.30546995945947
264.0,117.42551365423729
264.0,117.54556775
264.0,117.66580910135134
264.0,117.78586144745762
264.0,117.90590507770271
264.0,118.02595198305085
264.0,118.14600355067567
264.0,118.26604455254237
264.0,118.38610010472975
264.0,118.50634245608106
264.0,118.62639190847457
264.0,118.74643777702703
264.0,118.86648364406781
264.0,118.98653762162162
264.0,119.10677925000002
264.0,119.22683472881356
264.0,119.34687277702702
260.0,119.46692412203392
264.0,119.58697047972971
264.0,119.70701322711864
264.0,119.82706739864867
260.0,119.94730937500002
264.0,120.06736421694916
264.0,120.18740838175677
264.0,120.30745408135593
264.0,120.42750427364865
264.0,120.54771856271185
260.0,120.66962899324322
264.0,120.78967373898305
264.0,120.9097224222973
264.0,121.0299660743243
264.0,121.15002053898303
264.0,121.2700646114865
260.0,121.39011444067798
260.0,121.51016124324323
260.0,121.63020217966101
264.0,121.75025620608108
260.0,121.8704988716216
264.0,121.99055415254236
260.0,122.1105980945946
264.0,122.23064514915256
260.0,122.35069486824324
260.0,122.4707338
264.0,122.59078937499999
260.0,122.71103277364865
264.0,122.83108563728814
264.0,122.95113188175677
260.0,123.07117592881355
264.0,123.19122700000001
264.0,123.31146970945947
264.0,123.43152602033898
260.0,123.55156526013512
264.0,123.67161474237288
260.0,123.7916612027027
264.0,123.91170419661019
260.0,124.03176030405406
264.0,124.15200419932431
264.0,124.27205733220337
264.0,124.39209990878378
264.0,124.51214653220337
264.0,124.63378933108106
264.0,124.75427496271185
264.0,124.87432030743244
260.0,124.99436567118643
264.0,125.11441881756757
264.0,125.23465840878379
264.0,125.35471341355932
264.0,125.47475345608106
264.0,125.59480569491527
264.0,125.71485437837839
264.0,125.83490577966103
260.0,125.95494998310811
264.0,126.07519244594594
264.0,126.19524696949152
264.0,126.3152895777027
264.0,126.43533810847458
264.0,126.55538606418918
264.0,126.67542846779664
264.0,126.79548168918919
264.0,126.9157225608108
264.0,127.03577505084745
264.0,127.15582133783785
260.0,127.27586875254238
260.0,127.3959192331081
264.0,127.51616147297298
260.0,127.63621723389831
264.0,127.75625666891891
264.0,127.87630807118644
260.0,127.99635614864864
264.0,128.11639737288135
264.0,128.23645252702704
264.0,128.35669259121622
264.0,128.47674640677965
264.0,128.59779359459458
264.0,128.71907646959457
264.0,128.83932114864865
264.0,128.95937597966102
264.0,129.0794170135135
264.0,129.19946477288136
264.0,129.31951464189189
264.0,129.43955503050847
264.0,129.5596083006757
264.0,129.6798504222973
264.0,129.79990231525423
260.0,129.91994936486486
264.0,130.0399961559322
260.0,130.16004755405407
264.0,130.2802875641892
264.0,130.40034304067797
264.0,130.52038398648648
264.0,130.64043431864405
264.0,130.76048250675677
264.0,130.88052632881357
264.0,131.00057899324324
264.0,131.1208202804054
264.0,131.2408739355932
260.0,131.3609175135135
264.0,131.4809667559322
262.0,131.60101672297296
264.0,131.72105871864403
264.0,131.84111211486487
260.0,131.9613530135135
260.0,132.0814057525424
264.0,132.20144987499998
260.0,132.32149541355932
264.0,132.44154625337836
264.0,132.56199442711863
260.0,132.68366960135137
264.0,132.80371285084746
264.0,132.92376763175676
264.0,133.04400960810807
260.0,133.1640654101695
260.0,133.28410859797296
260.0,133.40415485084745
262.0,133.52420270608107
264.0,133.64424372542373
264.0,133.76429970608106
264.0,133.8845440608108
264.0,134.0045961559322
262.0,134.12464185472973
264.0,134.24468416271188
260.0,134.364736472973
264.0,134.4849780337838
264.0,134.6050361457627
260.0,134.72507634459458
260.0,134.84512695932202
260.0,134.96517417905406
264.0,135.08521463728812
262.0,135.2052685168919
264.0,135.32551106418916
260.0,135.44556796271186
264.0,135.56561038175676
260.0,135.68565888135595
264.0,135.80570714864865
260.0,135.92574775932204
264.0,136.04580405067566
260.0,136.16604589189188
264.0,136.2860962135593
260.0,136.40613961486486
264.0,136.52618610847458
260.0,136.6477272972973
264.0,136.7679093355932
260.0,136.88795733108108
264.0,137.00799771864405
260.0,137.1280531891892
264.0,137.248295875
264.0,137.36834777627118
260.0,137.4883950743243
264.0,137.60843851186442
262.0,137.72849244594593
264.0,137.84873229054054
264.0,137.96878715254238
264.0,138.0888283547297
264.0,138.20888088135595
264.0,138.32892873648646
264.0,138.44897098644068
262.0,138.56902408445944
264.0,138.68926607094593
260.0,138.80932124745763
264.0,138.9293619391892
260.0,139.04941179661017
264.0,139.16945991891893
264.0,139.2895016779661
264.0,139.40955563175675
260.0,139.52979713513514
260.0,139.6498487457627
264.0,139.76989678716217
260.0,139.88994048135592
264.0,140.00999438175677
260.0,140.13023499324325
264.0,140.25028949491525
260.0,140.37032994594597
264.0,140.49038094576272
264.0,140.611869993266
264.0,140.73291849152542
264.0,140.85295809797296
264.0,140.9730061457627
264.0,141.09305303716218
264.0,141.21309575593222
264.0,141.33315011148647
264.0,141.45339496621622
264.0,141.5734492440678
262.0,141.69349214864863
264.0,141.81353865084748
264.0,141.93358965202705
264.0,142.053630179661
264.0,142.17368202027026
264.0,142.29392473986488
264.0,142.41397766779662
264.0,142.53402252027024
264.0,142.65407044067797
264.0,142.77412229729728
264.0,142.89436399662162
260.0,143.01441750508474
264.0,143.13445862837838
264.0,143.25450831864407
264.0,143.37455839864865
264.0,143.49460132203393
264.0,143.61465399324325
264.0,143.73489589864866
264.0,143.8549486033898
264.0,143.97499180743245
264.0,144.0950407152542
264.0,144.21509087837836
264.0,144.3351328915254
264.0,144.4551870743243
260.0,144.57583546283783
260.0,144.6969026216216
260.0,144.8171436925676
264.0,144.93720032881356
260.0,145.05724294256754
264.0,145.17729021694916
264.0,145.2973394222973
260.0,145.41737956949154
260.0,145.5374350810811
260.0,145.65767868243245
264.0,145.77773276949154
264.0,145.89777760810813
264.0,146.0178232305085
264.0,146.1378720641892
264.0,146.25811497972973
260.0,146.37817003050847
260.0,146.4982137027027
264.0,146.6182647457627
264.0,146.7383113783784
264.0,146.85835230508474
264.0,146.97840510810812
264.0,147.09864738513514
264.0,147.21870278983047
264.0,147.3387471081081
264.0,147.45879487457628
264.0,147.57884422297295
264.0,147.6988832338983
260.0,147.81893835135133
264.0,147.9391815304054
264.0,148.0592329898305
264.0,148.17928029729728
264.0,148.2993244881356
264.0,148.41937614527026
264.0,148.5396434898649
264.0,148.66110025675678
264.0,148.7811340542373
264.0,148.9011938243243
264.0,149.02143445945944
264.0,149.141486579661
264.0,149.26153019256756
264.0,149.3815736881356
264.0,149.50162630405404
264.0,149.62186996283782
264.0,149.74192668474575
264.0,149.8619673445946
264.0,149.98201704745765
264.0,150.10206304054054
264.0,150.2221047423729
260.0,150.34215993581083
264.0,150.46240217567566
260.0,150.58245857627116
264.0,150.7024999662162
264.0,150.8225464881356
262.0,150.9425961993243
264.0,151.06263667457628
264.0,151.18269097635138
264.0,151.30293406756758
264.0,151.42298582711865
264.0,151.5430293918919
260.0,151.66307752542372
260.0,151.78312855743243
264.0,151.9033718581081
264.0,152.02342940338983
264.0,152.14346923986488
264.0,152.26351943728815
264.0,152.38356517905405
264.0,152.50360895254238
260.0,152.6242934522968
264.0,152.74496632452832
264.0,152.86740904054054
264.0,152.98745743728813
264.0,153.1075051858108
264.0,153.22754533898305
260.0,153.3475989256757
264.0,153.4678421722973
264.0,153.58789779661018
264.0,153.70794105405406
264.0,153.82798941694915
264.0,153.9480366283784
260.0,154.06807682372883
260.0,154.1881325168919
264.0,154.30837530067566
264.0,154.4284255525424
264.0,154.54847128378378
264.0,154.66851521355932
264.0,154.78857134121617
264.0,154.90881351013513
264.0,155.02886998305087
264.0,155.14890857094593
260.0,155.26895824745762
264.0,155.38900478716218
264.0,155.50904896610172
264.0,155.62910204729732
264.0,155.74934660810808
264.0,155.86939987118643
264.0,155.98944007094593
264.0,156.10948708474575
264.0,156.22953762837838
264.0,156.3495804677966
264.0,156.4696366858108
264.0,156.5905498338983
264.0,156.7117582027027
260.0,156.83200060472973
260.0,156.95205486779662
260.0,157.07209731756757
264.0,157.1921481220339
264.0,157.31219524662163
264.0,157.43223852881357
260.0,157.5522933614865
260.0,157.67253488175675
264.0,157.79258963050847
264.0,157.91263300337837
260.0,158.03267783050848
264.0,158.15272935810813
264.0,158.27276787118646
260.0,158.3928237939189
264.0,158.51306636486487
264.0,158.63311857966102
264.0,158.75316343581082
260.0,158.87320985084742
264.0,158.99326127702705
264.0,159.1135022668919
264.0,159.23355690508475
260.0,159.35359812500002
264.0,159.47364977288134
260.0,159.593697875
264.0,159.71373982372882
264.0,159.83379362162162
262.0,159.9540340506757
264.0,160.07409006101696
260.0,160.19413218243244
264.0,160.3141814440678
262.0,160.43423077027026
264.0,160.55451169152542
264.0,160.67594680405406
260.0,160.79598934237288
264.0,160.91604160135134
260.0,161.0362852635135
264.0,161.1563391559322
260.0,161.2763825472973
264.0,161.39643009830507
264.0,161.51648262837836
260.0,161.63652148474577
264.0,161.7565767128378
264.0,161.8768198918919
264.0,161.99687065084743
264.0,162.11691584797296
264.0,162.2369626677966
264.0,162.35701449324324
264.0,162.47725837837837
264.0,162.5973122779661
260.0,162.71735147635135
264.0,162.83740211525424
264.0,162.95744881418918
264.0,163.077493979661
264.0,163.19754719256755
264.0,163.31779043243242
264.0,163.43784179661017
260.0,163.55788652364865
264.0,163.6779329559322
260.0,163.79798139864866
260.0,163.9180209661017
262.0,164.0380770945946
264.0,164.1583193108108
260.0,164.2783727016949
264.0,164.39841824324327
260.0,164.51846429152545
264.0,164.6404274040404
264.0,164.76100112881355
264.0,164.88104596283785
264.0,165.00109020338982
260.0,165.12114050337837
264.0,165.24138434459462
264.0,165.36144135254239
264.0,165.481482
264.0,165.6015316779661
264.0,165.7215799054054
264.0,165.84162094915254
264.0,165.96167397635136
264.0,166.08191702364866
264.0,166.20197130847458
260.0,166.32201470945944
264.0,166.44206360338984
264.0,166.5621107635135
264.0,166.68215165762714
264.0,166.80220673986486
260.0,166.92244907094596
264.0,167.04250355932206
264.0,167.1625498277027
264.0,167.28259281694912
264.0,167.40264308783784
264.0,167.52288425
260.0,167.64294161694914
264.0,167.76298293243244
264.0,167.88303472203393
264.0,168.0030815135135
264.0,168.12312421355932
264.0,168.24317503040538
264.0,168.36341849324324
264.0,168.48347182033896
264.0,168.6044125252525
260.0,168.72519447457628
264.0,168.84523629391893
264.0,168.96528217288133
264.0,169.08532953378378
264.0,169.2053715322034
260.0,169.32542767567566
260.0,169.44567178716215
264.0,169.56572691864406
260.0,169.68576755067565
260.0,169.80581250508476
264.0,169.92586158108108
260.0,170.0459035762712
264.0,170.16596036824325
260.0,170.2862016418919
264.0,170.40625362711864
260.0,170.5262976722973
260.0,170.64634293898305
262.0,170.76639492229728
264.0,170.8866393918919
264.0,171.00669638983052
264.0,171.12673821283784
264.0,171.24678731864407
264.0,171.36683158108107
260.0,171.48687324745762
264.0,171.6069287195946
262.0,171.7271727364865
264.0,171.84722787118645
264.0,171.96727080067566
264.0,172.08731668474576
264.0,172.20736483445947
264.0,172.3274063762712
262.0,172.44746243243245
262.0,172.5680285608108
264.0,172.6891818108108
260.0,172.80942391554055
264.0,172.92947555254239
264.0,173.04951868581082
264.0,173.16956547457627
264.0,173.28961821959462
264.0,173.4096593186441
264.0,173.52971629391894
264.0,173.6499574831081
264.0,173.77000947457628
264.0,173.89005442229728
264.0,174.01009891864408
264.0,174.13014891554056
264.0,174.25039125675676
264.0,174.37044670847456
264.0,174.49049047635134
264.0,174.61053995932204
264.0,174.73058685810813
264.0,174.85063004067797
264.0,174.97068153040541
264.0,175.0909249358108
264.0,175.21097888474577
264.0,175.3310233614865
264.0,175.45107133559324
264.0,175.5711209391892
260.0,175.6911591118644
264.0,175.8112146418919
260.0,175.9314572060811
264.0,176.05151018644065
264.0,176.17155673648648
260.0,176.29160168135593
264.0,176.41165271621622
264.0,176.53189624324324
264.0,176.6540817668919
264.0,176.77422644067798
260.0,176.89427755405404
264.0,177.01452191554054
260.0,177.13457576610168
264.0,177.25461592905404
260.0,177.3746649118644
264.0,177.49471250675677
264.0,177.61475641694915
264.0,177.73481144594595
264.0,177.85505389189188
264.0,177.97510795593223
264.0,178.09515033783782
264.0,178.21519525762713
260.0,178.33524624324323
264.0,178.45528948474578
264.0,178.57534385135136
264.0,178.69558732432432
264.0,178.8156374779661
264.0,178.93567992905406
264.0,179.05572684745763
260.0,179.1757781587838
264.0,179.29602408783785
264.0,179.41607943389832
264.0,179.5361198445946
264.0,179.65616929830506
264.0,179.77621689527027
264.0,179.8962585016949
264.0,180.01631141891892
262.0,180.1365527939189
264.0,180.25660743728812
264.0,180.37665152364866
264.0,180.49670130847454
264.0,180.61807641554051
260.0,180.7388270881356
264.0,180.85886986486486
264.0,180.97891631864408
264.0,181.09896782094592
264.0,181.21921257432433
264.0,181.33926867118646
264.0,181.45931017229728
264.0,181.57935609152543
264.0,181.69940429054054
260.0,181.81944612542375
264.0,181.9395012972973
264.0,182.05974586824325
264.0,182.17979925762714
260.0,182.29984029054054
264.0,182.41988730508473
264.0,182.53993618243243
264.0,182.65997871864406
264.0,182.78003307094596
262.0,182.90027570270271
264.0,183.0203271525424
260.0,183.1403729662162
264.0,183.26041792881352
264.0,183.38047108783786
264.0,183.50071290878378
264.0,183.62077142711863
264.0,183.7408117466216
264.0,183.86086140338983
264.0,183.98090652027028
260.0,184.10094738644068
264.0,184.2210029222973
260.0,184.34124723648648
264.0,184.4613018305085
262.0,184.5819429324324
264.0,184.70302133898304
260.0,184.82306006418918
264.0,184.9431118101695
264.0,185.0631566554054
264.0,185.18320215254238
264.0,185.30325641891895
264.0,185.42349865540538
264.0,185.5435504474576
264.0,185.6635929560811
264.0,185.78363964745762
260.0,185.90369178378378
264.0,186.02373363728813
264.0,186.14378937162164
264.0,186.26403282094594
264.0,186.3840831694915
264.0,186.5041276418919
264.0,186.6241735864407
264.0,186.74422296621623
264.0,186.86446699324324
264.0,186.9845214779661
264.0,187.10456475
264.0,187.22461418644068
264.0,187.34466188175674
264.0,187.46470385084746
264.0,187.58475634797298
264.0,187.7049999527027
260.0,187.8250548338983
260.0,187.94509805067565
264.0,188.06514400677966
264.0,188.18519501013515
260.0,188.3052332101695
264.0,188.42528851351352
264.0,188.54548325084747
260.0,188.66781961824321
260.0,188.7878614644068
264.0,188.90791811824326
260.0,189.0281584189189
264.0,189.14821133898306
262.0,189.2682556081081
264.0,189.38830185084745
260.0,189.50835275337838
264.0,189.62859558783782
260.0,189.74865229830507
260.0,189.8686910641892
264.0,189.98873955932203
264.0,190.10878909797296
264.0,190.2288311762712
264.0,190.3488859054054
264.0,190.46912859797297
264.0,190.5891834508475
260.0,190.70922403378378
264.0,190.82927233559323
264.0,190.94932044932432
264.0,191.0693642881356
264.0,191.18941949324324
264.0,191.3096623412162
264.0,191.42971140338983
264.0,191.5497565168919
264.0,191.66980056271186
264.0,191.78985367229728
264.0,191.91009883783784
264.0,192.03015443389833
264.0,192.1501952364865
260.0,192.27024461355933
260.0,192.3902914864865
264.0,192.51033418305087
260.0,192.63183589225588
264.0,192.75245797288133
260.0,192.87250849662163
260.0,192.9925507762712
260.0,193.1126076047297
264.0,193.23285114864865
264.0,193.35290168474577
260.0,193.47294420945948
264.0,193.59298943050848
264.0,193.71304213175674
260.0,193.8332881114865
264.0,193.95334279322034
264.0,194.0733848378378
264.0,194.19343043728813
262.0,194.3134778175676
264.0,194.43352010508474
262.0,194.5535744391892
262.0,194.67381830743244
260.0,194.79387351186438
260.0,194.9139152972973
264.0,195.03396092881354
264.0,195.15400989189192
264.0,195.27405081694917
264.0,195.3941075777027
264.0,195.51434999324326
264.0,195.63440171525423
264.0,195.75444672635135
260.0,195.8744916779661
260.0,195.9945437162162
260.0,196.1147867533784
264.0,196.23484442372882
260.0,196.35488442905404
264.0,196.47493494237287
260.0,196.59577974410777
264.0,196.71665176949153
264.0,196.83669902027026
264.0,196.95674476610168
260.0,197.07679785135136
260.0,197.19703935810813
260.0,197.31709524406781
264.0,197.4371332972973
264.0,197.55718484067796
260.0,197.67722999324326
264.0,197.79727669152544
260.0,197.91732948986487
264.0,198.03757318918917
264.0,198.15762420677964
264.0,198.27766656418922
260.0,198.3977132677966
262.0,198.51776542905404
260.0,198.6378070237288
260.0,198.75786254391892
264.0,198.95460618275862
264.0,199.23317623310808
264.0,199.35341920945945
264.0,199.4734713322034
264.0,199.59351308783783
264.0,199.71355910508478
264.0,199.83360968918922
264.0,199.95385575
264.0,200.07391032542372
264.0,200.19395208445945
264.0,200.31400046440677
264.0,200.43404788175675
264.0,200.55468560135134
264.0,200.67738719594593
264.0,200.79744358644066
264.0,200.91748527702703
264.0,201.03753316271187
264.0,201.1575796317568
264.0,201.27761958644066
264.0,201.39767508783783
264.0,201.51791961486487
264.0,201.6379730440678
264.0,201.75801853716214
264.0,201.87806472881354
264.0,201.99811614527027
264.0,202.11835747972972
264.0,202.23841509491524
264.0,202.35845342567566
264.0,202.478503420339
264.0,202.59855145945946
264.0,202.71859208813558
260.0,202.83864439527028
264.0,202.95888743581082
264.0,203.0789423559322
264.0,203.1989872837838
264.0,203.31903473898305
264.0,203.4390832432432
264.0,203.55912380677967
260.0,203.67917865878377
264.0,203.7994224087838
264.0,203.91947660338982
264.0,204.03952004054054
264.0,204.15956678644065
264.0,204.27961632094596
260.0,204.39985817567566
264.0,204.51991370169495
264.0,204.6411429491525
264.0,204.7614313445946
264.0,204.8816757972973
264.0,205.00172692881358
264.0,205.12177083108108
264.0,205.24181754915253
264.0,205.36186805743245
264.0,205.48211053716216
264.0,205.60216390508472
264.0,205.7222050912162
264.0,205.84225697966102
264.0,205.9623048412162
264.0,206.0823476779661
264.0,206.2024018108108
260.0,206.3226400506757
264.0,206.4426957898305
260.0,206.56273796621622
264.0,206.68278842711865
264.0,206.80283783445947
264.0,206.92287979661018
264.0,207.04293096283786
264.0,207.16317421959457
260.0,207.2832256237288
264.0,207.4032717027027
264.0,207.5233180135593
264.0,207.64337122297297
260.0,207.7636116385135
264.0,207.88366766101694
264.0,208.0037063918919
264.0,208.1237582915254
264.0,208.24380452027026
264.0,208.36384734237285
264.0,208.48389978378378
260.0,208.6048516338983
264.0,208.72561938175676
260.0,208.8458615202703
264.0,208.96591809491525
264.0,209.0859616114865
264.0,209.20600991864407
264.0,209.32605821283784
264.0,209.44609795932206
262.0,209.56615148310811
260.0,209.68639334797297
264.0,209.8064512779661
264.0,209.9264944864865
264.0,210.04654157627118
264.0,210.16658958445942
264.0,210.2866286745763
264.0,210.40668389527028
264.0,210.52692655405406
264.0,210.64698128813558
264.0,210.7670269222973
264.0,210.88707278644068
264.0,211.00712106756757
264.0,211.12736417567567
264.0,211.24741853898306
264.0,211.36746216216216
264.0,211.4875124440678
264.0,211.60755936824324
264.0,211.7276017423729
264.0,211.8476559966216
264.0,211.96789877364864
264.0,212.08795226101694
264.0,212.20799322635133
260.0,212.32804010508477
264.0,212.44809076689188
264.0,212.56874438644067
264.0,212.69062052702702
260.0,212.8106677423729
264.0,212.93071667567568
264.0,213.0507575118644
264.0,213.17081209459457
262.0,213.29105637837839
260.0,213.411108020339
264.0,213.53115392905406
264.0,213.65119774576274
260.0,213.7712486385135
260.0,213.89149098648647
264.0,214.01154699661018
264.0,214.13158874662162
264.0,214.2516393118644
264.0,214.37168707432434
264.0,214.49173096271187
260.0,214.6117838108108
264.0,214.73202741216218
264.0,214.8520800915254
264.0,214.972122875
264.0,215.0921702338983
262.0,215.2122196587838
264.0,215.33225898644068
264.0,215.4523146216216
264.0,215.57255669594593
264.0,215.69260983050845
264.0,215.81265570945945
264.0,215.93270165084746
264.0,216.0527532195946
260.0,216.17299405067567
264.0,216.2930497423729
260.0,216.41308953716216
260.0,216.53314151525424
260.0,216.6549484848485
264.0,216.77527056271188
264.0,216.8953114797297
260.0,217.0153576440678
264.0,217.13540764189187
260.0,217.25544846440678
264.0,217.3755048952703
260.0,217.49574858445948
264.0,217.62892564705882
264.0,217.96375102702706
260.0,218.0838001457627
264.0,218.2038457668919
260.0,218.3238898
260.0,218.44394094594597
262.0,218.56418300337836
260.0,218.68424116949151
264.0,218.80428200337838
260.0,218.92433189491524
264.0,219.0443794222973
260.0,219.16441949152542
264.0,219.28447486486485
264.0,219.40471615202705
264.0,219.52477311864408
262.0,219.6448138310811
264.0,219.76486336949154
260.0,219.8849094628378
260.0,220.0049516101695
264.0,220.12500734121622
262.0,220.24525024662165
264.0,220.36530406779661
264.0,220.4853493445946
260.0,220.6067415472973
264.0,220.72787449662164
260.0,220.84792728474574
264.0,220.9679719695946
260.0,221.08801569152544
264.0,221.20806681756756
264.0,221.32830972635134
264.0,221.44836644745763
264.0,221.56840792905408
264.0,221.68845734576269
264.0,221.80850535472976
264.0,221.9285497118644
260.0,222.0486025101351
264.0,222.16884683783783
264.0,222.2888988033898
264.0,222.4089403648649
264.0,222.5289880440678
264.0,222.64903895270274
260.0,222.76907928135597
264.0,222.88913732094596
264.0,223.00937748986487
264.0,223.12942939661013
264.0,223.24947374324324
264.0,223.36951825762713
260.0,223.48957425675675
264.0,223.6098149324324
264.0,223.7298705559322
264.0,223.8499105608108
264.0,223.96995945084748
264.0,224.09000656081082
264.0,224.21005063050848
264.0,224.33010477364863
260.0,224.45034830743248
260.0,224.5711563243243
264.0,224.6926774338983
264.0,224.8127297702703
264.0,224.9329754189189
264.0,225.05302412542378
264.0,225.17306719594598
264.0,225.2931140101695
264.0,225.41316737499997
264.0,225.53320777627118
264.0,225.65326603716213
264.0,225.77350514189192
264.0,225.89355591864407
264.0,226.01360143918922
264.0,226.13364591525425
264.0,226.25370102364866
264.0,226.37394327364865
264.0,226.49399877627118
264.0,226.61403734797292
264.0,226.7340857355932
264.0,226.85413413175675
264.0,226.97417888813564
264.0,227.09423282770268
264.0,227.2144759695946
264.0,227.33453053220336
264.0,227.45457253378373
264.0,227.57462095593218
264.0,227.69466945270275
264.0,227.81471030508476
264.0,227.93476611824323
262.0,228.05500763513515
264.0,228.17505820338985
264.0,228.29510155067564
264.0,228.41514844745763
264.0,228.5352002094595
264.0,228.6570359831081
264.0,228.77732692229733
264.0,228.8973683322034
264.0,229.0174180439189
264.0,229.1376618310811
264.0,229.25771593898307
264.0,229.37776293918924
260.0,229.4978105525424
262.0,229.61785990540542
264.0,229.7378968508475
264.0,229.85795241216215
264.0,229.9781956182432
264.0,230.098247640678
264.0,230.21829570270268
264.0,230.33834125423732
262.0,230.45839179391888
264.0,230.578633902027
260.0,230.6987000440678
264.0,230.8187315202703
264.0,230.9387782881356
264.0,231.0588245135135
264.0,231.1788683322034
264.0,231.29892324324328
264.0,231.4191667331081
264.0,231.5392232474576
260.0,231.6592625945946
264.0,231.77930876610168
262.0,231.8993574527027
264.0,232.01939897966105
264.0,232.13945750000002
264.0,232.2597017331081
264.0,232.37975316949152
264.0,232.49979570608107
264.0,232.62095445762714
264.0,232.7415122736486
264.0,232.8615607864407
264.0,232.98161236148653
264.0,233.10165314915253
264.0,233.22170687837834
264.0,233.34194749662157
264.0,233.46199930169496
264.0,233.58204529729727
260.0,233.7020906779661
264.0,233.82214242567568
264.0,233.9423852364865
264.0,234.06244034915255
264.0,234.1824808378378
264.0,234.30253117288137
264.0,234.42257861148647
264.0,234.54262502372885
264.0,234.6626768445946
264.0,234.7829214222973
264.0,234.9029709525424
264.0,235.02301403040542
264.0,235.14306145423728
264.0,235.26311234797296
264.0,235.38315531525424
264.0,235.5032113209459
264.0,235.62345220945946
264.0,235.74350233898306
264.0,235.86354582432432
264.0,235.98359286440675
264.0,236.10364738513513
264.0,236.22389108783784
264.0,236.34394601016953
264.0,236.4639849831081
264.0,236.58496429830507
264.0,236.70651242905404
260.0,236.8265688644068
264.0,236.94661172297296
260.0,237.06666081694914
264.0,237.1867081418919
264.0,237.30675170508474
264.0,237.426805070946
264.0,237.5470477972973
260.0,237.66709852881357
260.0,237.78714061148648
264.0,237.90718837627122
264.0,238.02724056081078
264.0,238.14728336271187
264.0,238.26733805405408
260.0,238.38757950337842
264.0,238.50762992203389
264.0,238.62767426351354
264.0,238.7477210440678
260.0,238.86777562837838
264.0,238.98801689527022
264.0,239.1080734576271
264.0,239.22811145270268
264.0,239.34815903389833
264.0,239.46820826013513
264.0,239.58825249491522
264.0,239.70830777364864
264.0,239.82855115202702
264.0,239.94860435254236
264.0,240.0686476587838
260.0,240.1886939322034
264.0,240.30874456081082
264.0,240.4287855084746
264.0,240.54919411784516
264.0,240.67091340338985
264.0,240.7909613141892
264.0,240.9112031858108
264.0,241.0312587694915
264.0,241.15130201351354
264.0,241.27135383728813
264.0,241.39140216216214
264.0,241.5114430101695
264.0,241.63149370270267
264.0,241.7517366587838
264.0,241.87178994576274
264.0,241.99183671283782
264.0,242.11188460677965
264.0,242.23193358108108
264.0,242.3519713966102
264.0,242.47202718918916


==> data/mcp_closed_conflict.csv <==
Single,Time
264.0,0.06302984
264.0,0.18959099555555553
264.0,0.32081909545454546
264.0,0.4489012222222223
264.0,0.5757502126696833
264.0,0.7037126888888888
264.0,0.8298522027027027
264.0,0.9587967544642856
264.0,1.085087671111111
264.0,1.213664490990991
264.0,1.3399010800000002
264.0,1.4673163272727272
264.0,1.5947153111111112
264.0,1.7216123811659192
264.0,1.849525986666667
264.0,1.975929424107143
264.0,2.105525737327189
264.0,2.2309019422222223
264.0,2.3590361527777777
264.0,2.485714342222222
264.0,2.6120717327188934
264.0,2.740526462222222
264.0,2.867650546666667
264.0,2.9959023911111107
264.0,3.1224662311111113
264.0,3.2514863981900457
264.0,3.377276711111111
264.0,3.5068800135746607
264.0,3.634904471111111
264.0,3.762176417777778
264.0,3.889715871111111
264.0,4.015979914798207
264.0,4.144523333333333
264.0,4.271092208888889
264.0,4.399463878923767
264.0,4.525903235555556
264.0,4.652406754629629
264.0,4.780715155555556
264.0,4.906582045662101
264.0,5.036198684684685
264.0,5.161879375
264.0,5.291420495412844
264.0,5.416903151111112
264.0,5.544336644444445
264.0,5.67115451111111
264.0,5.798360423423424
264.0,5.925967573333334
264.0,6.052689584821429
264.0,6.180780284444445
264.0,6.307341528888889
264.0,6.436470166666667
264.0,6.562155217777777
264.0,6.689427539170508
264.0,6.816967920000001
264.0,6.943778737556561
264.0,7.072346222222222
264.0,7.1985845381165925
264.0,7.32766039013453
264.0,7.45411194642857
264.0,7.585018674208145
264.0,7.711342848888888
264.0,7.838762783783784
264.0,7.966152604444445
264.0,8.093047595555557
264.0,8.220405426666668
264.0,8.346983884444445
264.0,8.476237872727273
264.0,8.601782133333332
264.0,8.729764805429864
264.0,8.856594728888888
264.0,8.983568190045249
264.0,9.111407422222223
264.0,9.238810266666668
264.0,9.369032359999999
264.0,9.495594955555555
264.0,9.624201427927927
264.0,9.750409
264.0,9.878055955156949
264.0,10.005222297777777
264.0,10.132391124444442
264.0,10.26003644888889
264.0,10.386454214285711
264.0,10.516075101382487
264.0,10.64140952888889
264.0,10.769602300925927
264.0,10.896223817777779
264.0,11.023984275555556
264.0,11.151599382222221
264.0,11.277660108597285
264.0,11.406406657777778
264.0,11.535023866071429
264.0,11.662886355555555
264.0,11.789472595555555
264.0,11.917376475336324
264.0,12.04428668
264.0,12.171491531249998
264.0,12.29909792
264.0,12.425175626126126
264.0,12.554989301369863
264.0,12.680474791111111
264.0,12.809117161290324
264.0,12.935286164444443
264.0,13.06149552093023
264.0,13.191083795454546
264.0,13.315969360730595
264.0,13.445160812499998
264.0,13.571270995535713
264.0,13.700645495454546
264.0,13.826285702222222
264.0,13.953885544642858
264.0,14.08053656
264.0,14.206754129032257
264.0,14.335350222222221
264.0,14.461292298642535
264.0,14.590396410714286
264.0,14.716725053333333
264.0,14.845878697247706
264.0,14.971537408888887
264.0,15.09961854222222
264.0,15.226916502222224
264.0,15.35327958181818
264.0,15.482547950672647
264.0,15.60995967117117
264.0,15.739418554054055
264.0,15.86535051111111
264.0,15.9938841
264.0,16.120163537777778
264.0,16.247489891402715
264.0,16.374976844444443
264.0,16.50128868325792
264.0,16.629789951111114
264.0,16.756383515555555
264.0,16.885310274774778
264.0,17.011164293333334
264.0,17.13912595964126
264.0,17.265977791111112
264.0,17.393215982062777
264.0,17.52079074222222
264.0,17.646929144144146
264.0,17.776702662100455
264.0,17.902166902222223
264.0,18.031143194444443
264.0,18.15697935111111
264.0,18.285999239631337
264.0,18.414605471111113
264.0,18.54062463013699
264.0,18.67068223255814
264.0,18.79608690666667
264.0,18.9236678
264.0,19.05022989777778
264.0,19.179554556561087
264.0,19.306168831111112
264.0,19.433352253393664
264.0,19.56424696860987
264.0,19.69080040888889
264.0,19.818605640000005
264.0,19.94516808444444
264.0,20.073829762331837
264.0,20.19998119555556
264.0,20.32794558558559
264.0,20.454793751111115
264.0,20.58085619724771
264.0,20.710118807174887
264.0,20.835711513513512
264.0,20.965536319634705
264.0,21.09098199111111
264.0,21.21968162672811
264.0,21.345795302222225
264.0,21.472833444954126
264.0,21.60060713333333
264.0,21.727738337777783
264.0,21.855415017777776
264.0,21.981794232142857
264.0,22.111183463636362
264.0,22.23679472888889
264.0,22.36441190625
264.0,22.49104394222222
264.0,22.617018606481484
264.0,22.746958697247706
264.0,22.87181350678733
264.0,23.001309162162162
264.0,23.127232848888887
264.0,23.25595766666667
264.0,23.382610782222223
264.0,23.511507232142858
264.0,23.639107111111112
264.0,23.76635511111111
264.0,23.89392118666667
264.0,24.019927882882882
264.0,24.149734278538816
264.0,24.27529592888889
264.0,24.40380670046083
264.0,24.530110128888886
264.0,24.657333244444445
264.0,24.784359777777777
264.0,24.91068991402715
264.0,25.039172853333334
264.0,25.165778977777777
264.0,25.294695797297294
264.0,25.420549524444443
264.0,25.54715660663507
264.0,25.675978085585587
264.0,25.80143017050691
264.0,25.930173319999998
264.0,26.057073715555553
264.0,26.18498513333333
264.0,26.311549724444443
264.0,26.440570857798168
264.0,26.56636160888889
264.0,26.69383403652968
264.0,26.82117392
264.0,26.948096459821425
264.0,27.07542366222222
264.0,27.20249883555556
264.0,27.33361161777778
264.0,27.460740204444445
264.0,27.58943215238095
264.0,27.717686044843045
264.0,27.843765635944706
264.0,27.97205098222222
264.0,28.098924924444443
264.0,28.226301124444444
264.0,28.352863035555558
264.0,28.481601618834084
264.0,28.607677515555554
264.0,28.735077157407407
264.0,28.862489457777777
264.0,28.988476092165897
264.0,29.117563142857144
264.0,29.243402036036034
264.0,29.37259384304933
264.0,29.498680884444443
264.0,29.626255386666667
264.0,29.75292557777778
264.0,29.880595578475337
264.0,30.007739404444447
264.0,30.133610977168953
264.0,30.263205022522524
264.0,30.38868176233184
264.0,30.518398
264.0,30.64392373333333
264.0,30.77203237327189
264.0,30.898739928888887
264.0,31.025891075555556
264.0,31.152992280000003
264.0,31.280101902222224
264.0,31.408367391111113
264.0,31.537298342222222
264.0,31.666957068493154
264.0,31.792552546666666
264.0,31.92023994520548
264.0,32.04736621777778
264.0,32.17379554090909
264.0,32.302179324444445
264.0,32.42818233783784
264.0,32.55743261434978
264.0,32.68355400888889
264.0,32.8078012617801
264.0,32.939491706666665
264.0,33.06672244545455
264.0,33.19430485333333
264.0,33.32038584090909
264.0,33.44911816888889
264.0,33.57573302222222
264.0,33.704822398190046
264.0,33.830493213333334
264.0,33.95867904977376
264.0,34.085306457777776
264.0,34.212465963963965
264.0,34.34011908888889
264.0,34.466927719999994
264.0,34.59436815111111
264.0,34.72093232
264.0,34.84907266666667
264.0,34.97574490666667
264.0,35.103426217194574
264.0,35.230556306666664
264.0,35.35798037777778
264.0,35.48695648
264.0,35.61493229777778
264.0,35.74299540444444
264.0,35.86955871111111
264.0,35.9979046981982
264.0,36.124371635555555
264.0,36.2533327027027
264.0,36.38199615555556
264.0,36.50888540444444
264.0,36.636247386666675
264.0,36.762819755555554
264.0,36.892063513636366
264.0,37.01762176444445
264.0,37.14558320361991
264.0,37.27243514222222
264.0,37.39938879638009
264.0,37.527246408888885
264.0,37.653366752252246
264.0,37.78205516444445
264.0,37.90862376444444
264.0,38.036213448888894
264.0,38.16287103111111
264.0,38.290401159090905
264.0,38.417684262222224
264.0,38.54415177375565
264.0,38.672498151111114
264.0,38.798647228699544
264.0,38.92776389237669
264.0,39.05387248000001
264.0,39.182116171171174
264.0,39.30868480888889
264.0,39.43630200446428
260.0,39.569325641860466
264.0,39.69441816888889
264.0,39.82224785333334
264.0,39.948811920000004
264.0,40.07784993665159
264.0,40.20362440444445
264.0,40.33151557207207
264.0,40.45843543111111
264.0,40.58549843497757
264.0,40.71324873333334
264.0,40.83958154708519
264.0,40.968061364444445
264.0,41.094624844444446
264.0,41.22283729910714
264.0,41.349437084444446
264.0,41.477055892857145
264.0,41.60425125333333
264.0,41.73006037899544
264.0,41.85951371748878
264.0,41.98540028125
264.0,42.11425674881517
264.0,42.24043569777778
264.0,42.368303866666665
264.0,42.495252986666664
264.0,42.62167482110091
264.0,42.75006514222222
264.0,42.87688026222222
264.0,43.00431437333333
264.0,43.13087779111111
264.0,43.25994064516129
264.0,43.38569089777777
264.0,43.51527661777777
264.0,43.643315693333335
264.0,43.76908973394495
264.0,43.89811911111111
264.0,44.024890933333324
264.0,44.152940924444444
264.0,44.27950379555555
264.0,44.407966931506856
264.0,44.534317008888884
264.0,44.66143729545455
264.0,44.78912896888888
264.0,44.91510565909091
264.0,45.04393912
264.0,45.170579208888896
264.0,45.30260622272727
264.0,45.428132115555556
264.0,45.55612508597285
264.0,45.68293920888889
264.0,45.80992927149321
264.0,45.93775580444444
264.0,46.06389958108108
264.0,46.19256616444445
264.0,46.31913043555556
264.0,46.44770102702702
264.0,46.573942915555556
264.0,46.70166024215247
264.0,46.828755728888886
264.0,46.95472710502283
264.0,47.084250608108114
264.0,47.2097412825112
264.0,47.33949222477064
264.0,47.46547325892857
264.0,47.59586566210046
264.0,47.72257132444445
264.0,47.849488
264.0,47.97738343555555
264.0,48.10344302262444
264.0,48.23288307207208
264.0,48.35875903111111
264.0,48.48811968348625
264.0,48.61356928
264.0,48.74134374885845
264.0,48.86838074222222
264.0,48.99485506392694
264.0,49.123193519999994
264.0,49.250025808888886
264.0,49.37800253333333
264.0,49.50456719555556
264.0,49.633143438914026
264.0,49.759382360000004
264.0,49.886945158371034
264.0,50.01419447555556
264.0,50.140826720720725
264.0,50.26900805333333
264.0,50.39536480357143
264.0,50.524051848214285
264.0,50.650383973333334
264.0,50.778505556053815
264.0,50.90519695111111
264.0,51.031059578703704
264.0,51.16105109216589
264.0,51.28606005882352
264.0,51.41585623636364
264.0,51.54426651141552
264.0,51.67234297777778
264.0,51.799009688888894
264.0,51.926367221198156
264.0,52.05382376444445
264.0,52.18084562222223
264.0,52.30807406666666
264.0,52.434338600896865
264.0,52.56288696
264.0,52.68944834222222
264.0,52.81775652314814
264.0,52.94426206666667
264.0,53.07082462500001
264.0,53.19907456444444
264.0,53.325071790909085
264.0,53.45458767567568
264.0,53.580480400000006
264.0,53.70813854222222
264.0,53.83470000444444
264.0,53.962735013452914
264.0,54.08951175111112
264.0,54.21821358222222
264.0,54.34714064444445
264.0,54.47328976126127
264.0,54.603063479452054
264.0,54.72851296888889
264.0,54.85751652314815
264.0,54.98332652444445
264.0,55.110483649769584
264.0,55.23813911999999
264.0,55.365126319999995
264.0,55.49382098666667
264.0,55.62197639111111
264.0,55.750578768888886
264.0,55.87714137333334
264.0,56.00554085779817
264.0,56.13195224444444
264.0,56.25886767579908
264.0,56.38676318222222
264.0,56.51363808444444
264.0,56.641012951111115
264.0,56.76757785777778
264.0,56.896960824884786
264.0,57.0223916
264.0,57.15004911926606
264.0,57.27720344888889
264.0,57.403418110091735
264.0,57.532014257777774
264.0,57.658078905405404
264.0,57.787470572072074
264.0,57.913391222222224
264.0,58.04223504109589
264.0,58.16820284
264.0,58.295674545454546
264.0,58.42301640888889
264.0,58.54942560180996
264.0,58.67782907555556
264.0,58.803942201793724
264.0,58.93307771748879
264.0,59.05920396888889
264.0,59.187398828828826
264.0,59.314018044444445
264.0,59.440847977578464
264.0,59.57050681333333
264.0,59.697607888888896
264.0,59.82589408444444
264.0,59.95245593333333
264.0,60.08151419090908
264.0,60.20726487555556
264.0,60.33506780090498
264.0,60.462080604444445
264.0,60.58885730769231
264.0,60.71689460444444
264.0,60.8431640044843
264.0,60.97197437053571
264.0,61.09826915111111
264.0,61.22655851121077
264.0,61.35308216888889
264.0,61.480426572727275
264.0,61.60789497333333
264.0,61.73389070454545
264.0,61.86356101357466
264.0,61.9890524375
264.0,62.118678405529955
264.0,62.24408197333333
264.0,62.37195694009217
264.0,62.49889497333333
264.0,62.62600657777778
264.0,62.753145062222224
264.0,62.87963897309417
264.0,63.00795818666667
264.0,63.13451943555556
264.0,63.265283995555556
264.0,63.39214793777777
264.0,63.519915680751176
264.0,63.64943614732143
264.0,63.77662397777778
264.0,63.90458785333333
264.0,64.03080593721972
264.0,64.16058480733945
264.0,64.28595986222223
264.0,64.41428766820276
264.0,64.54077331111111
264.0,64.66796280888889
264.0,64.79502250222222
264.0,64.9217211793722
264.0,65.04983348888888
264.0,65.17640399111112
264.0,65.30575378240741
264.0,65.43121035555555
264.0,65.55884158796296
264.0,65.68602271555555
264.0,65.81192450230415
264.0,65.94130477578476
264.0,66.06760326666667
264.0,66.19508690222223
264.0,66.32164871111111
264.0,66.4501170089686
264.0,66.57646252888888
264.0,66.70258731775701
264.0,66.83151171875001
264.0,66.95698965596331
264.0,67.08652107623318
264.0,67.21249883035715
264.0,67.34210310550458
264.0,67.46801416591929
264.0,67.5971301042654
264.0,67.72555230493273
264.0,67.85282792888889
264.0,67.98046328444444
264.0,68.10658087782805
264.0,68.23527583111111
264.0,68.36183742222222
264.0,68.49065931981981
264.0,68.61665087111112
264.0,68.74400552
264.0,68.87090224444444
264.0,68.99746894545454
264.0,69.12571462666666
264.0,69.25199101345291
264.0,69.38102411659193
264.0,69.50708885333333
264.0,69.63569962895927
264.0,69.76190275555555
264.0,69.88942740540541
264.0,70.01671522666666
264.0,70.14346768609866
264.0,70.27152688444446
264.0,70.39788155803572
264.0,70.52658985267858
264.0,70.65290388000001
264.0,70.7806134675926
264.0,70.90771388444443
264.0,71.03369589351853
264.0,71.16252291555556
264.0,71.28847944343892
264.0,71.41814064253394
264.0,71.54658642986426
264.0,71.67487586036036
264.0,71.80096585333334
264.0,71.92903268325792
264.0,72.05634302666667
264.0,72.18345260273972
264.0,72.31424185714285
264.0,72.44020376233183
264.0,72.56979389545454
264.0,72.69534295999999
264.0,72.82378816894976
264.0,72.95015654666666
264.0,73.0772554
264.0,73.20496745333334
264.0,73.33092580909091
264.0,73.45977629333333
264.0,73.58636216
264.0,73.71541379185521
264.0,73.84115607111113
264.0,73.96923588687783
264.0,74.09596764888889
264.0,74.22303946846849
264.0,74.35078044000001
264.0,74.47756096
264.0,74.60503120888887
264.0,74.73159348888889
264.0,74.85969304
264.0,74.98640678666668
264.0,75.11397997737555
264.0,75.24121990222221
264.0,75.36778216742083
264.0,75.49722574107143
264.0,75.62498930666666
264.0,75.75309616444444
264.0,75.87965926666666
264.0,76.00803909333332
264.0,76.13503398666666
264.0,76.26220516000001
264.0,76.38928378666667
264.0,76.51510146363637
264.0,76.64408876000002
264.0,76.77065753333333
264.0,76.89962211764704
264.0,77.02547214666666
264.0,77.1534281040724
264.0,77.28028512
264.0,77.40724554504506
264.0,77.53509913333333
264.0,77.66184396888889
264.0,77.78934693333333
264.0,77.91590990222221
264.0,78.04458345454546
264.0,78.1707224488889
264.0,78.29817240271493
264.0,78.42553486666668
264.0,78.5519748235294
264.0,78.68034766666665
264.0,78.80671034374998
264.0,78.93562530493274
264.0,79.06172270222223
264.0,79.18916935111112
264.0,79.31597298666668
264.0,79.44271616055046
264.0,79.57459471363637
264.0,79.70054342222222
264.0,79.82841077333332
264.0,79.95497517333334
264.0,80.08367567111111
264.0,80.21035139111112
264.0,80.33760776851851
264.0,80.46516192888889
264.0,80.59106738990826
264.0,80.72022715625
264.0,80.84668299111111
264.0,80.97422420000001
264.0,81.10078699111111
264.0,81.23162631081081
264.0,81.35841428444446
264.0,81.48460123255815
264.0,81.61321876
264.0,81.73917770454547
264.0,81.86828699107143
264.0,81.99435724553571
264.0,82.12395275576039
264.0,82.2494131911111
264.0,82.37719541013826
264.0,82.50422655555555
264.0,82.63132252000001
264.0,82.75847756
264.0,82.88493139461882
264.0,83.0132895288889
264.0,83.13985219555555
264.0,83.26862202777778
264.0,83.39466510666666
264.0,83.52405567272726
264.0,83.65172866222223
264.0,83.77832952036198
264.0,83.90654127111111
264.0,84.03331185333333
264.0,84.16191776888888
264.0,84.28848149777778
264.0,84.41596662222221
264.0,84.54272970222222
264.0,84.6701664394619
264.0,84.7975427288889
264.0,84.92454529777777
264.0,85.05235688
264.0,85.17891791555554
264.0,85.30838773611111
264.0,85.43373058666666
264.0,85.561317718894
264.0,85.68854493333333
264.0,85.81560183111111
264.0,85.9427919688889
264.0,86.06915925112106
264.0,86.19760420444445
264.0,86.32416782222222
264.0,86.4524066875
264.0,86.57897669777779
264.0,86.7058087222222
264.0,86.83379187555556
264.0,86.95966847488583
264.0,87.08907340807174
264.0,87.21524145777776
264.0,87.34285636444443
264.0,87.4700505044643
264.0,87.59928693303573
264.0,87.72591751111112
264.0,87.85219302764976
264.0,87.98073161333333
264.0,88.10683527601809
264.0,88.23610334222222
264.0,88.36266981777777
264.0,88.49164338914028
264.0,88.6174816177778
264.0,88.74531551351352
264.0,88.87229449777779
264.0,88.99932474666666
264.0,89.12654565777777
264.0,89.25281384753363
264.0,89.38207742792794
264.0,89.50792120888887
264.0,89.63638730769232
264.0,89.76273387555557
264.0,89.89018885972851
264.0,90.01754617333333
264.0,90.144731
264.0,90.27517477777776
264.0,90.40148879017859
264.0,90.53041679372197
264.0,90.65654697333333
264.0,90.78396728888887
264.0,90.91079794666666
264.0,91.03763532272728
264.0,91.16561054222223
264.0,91.29176836486488
264.0,91.42068729464287
264.0,91.55004277578476
264.0,91.67792080888889
264.0,91.8046101288889
264.0,91.93234717194571
264.0,92.05942372
264.0,92.18683344444445
264.0,92.3148001511111
264.0,92.44124452678572
264.0,92.57076159360729
264.0,92.69617387555556
264.0,92.82460103669725
264.0,92.95098700888889
264.0,93.07792902283106
264.0,93.20580175555556
264.0,93.33189081447962
264.0,93.46087644642856
264.0,93.58717472000002
264.0,93.71640088181819
264.0,93.84198770222221
264.0,93.96991731221719
264.0,94.09680079111112
264.0,94.22372299999999
264.0,94.35161495999999
264.0,94.47770068018018
264.0,94.60642036000002
264.0,94.73298746666667
264.0,94.86056695555554
264.0,94.98723795555554
264.0,95.11472868181819
264.0,95.24204997777777
264.0,95.36790484474886
264.0,95.49907458064516
264.0,95.62578935555555
264.0,95.75392615999999
264.0,95.88048842222223
264.0,96.00873979357799
264.0,96.13530188444444
264.0,96.26303074666667
264.0,96.39067915555556
264.0,96.51695456306304
264.0,96.64548819555557
264.0,96.77205228444444
264.0,96.9011585090909
264.0,97.0268641688889
264.0,97.15404962962964
264.0,97.28167798666666
264.0,97.40747105990783
264.0,97.53672763839288
264.0,97.66248485135135
264.0,97.79217929090909
264.0,97.91786599999999
264.0,98.04638856422018
264.0,98.1726794088889
264.0,98.29974217889908
264.0,98.42749333777779
264.0,98.5546146757991
264.0,98.68286892444443
264.0,98.80947760444445
264.0,98.93711583999999
264.0,99.06367677333331
264.0,99.19399077625572
264.0,99.32130577333334
264.0,99.44776856221198
264.0,99.57836327111112
264.0,99.70431373755657
264.0,99.83397830316741
264.0,99.95974245333332
264.0,100.0886611146789
264.0,100.2145559288889
264.0,100.34260854666667
264.0,100.46992982222223
264.0,100.59673907207208
264.0,100.7247411911111
264.0,100.85143445777778
264.0,100.97899524444446
264.0,101.10555537333333
264.0,101.23402879090908
264.0,101.36036981333334
264.0,101.48763556561084
264.0,101.61518345333333
264.0,101.74116173636364
264.0,101.8711941880734
264.0,101.99656586666666
264.0,102.12548125675676
264.0,102.25136826222221
264.0,102.37876428444443
264.0,102.50561718666667
264.0,102.63235527272728
264.0,102.76043252888887
264.0,102.88652261711712
264.0,103.01549246875
264.0,103.1418094177778
264.0,103.27056429411765
264.0,103.39661949777778
264.0,103.5263793167421
264.0,103.65424954222223
264.0,103.78095188288287
264.0,103.90905885333335
264.0,104.03571853333334
264.0,104.16330977777776
264.0,104.2898717111111
264.0,104.41824632444445
264.0,104.54524841333333
264.0,104.6712802361111
264.0,104.80005566666667
264.0,104.92591469545455
264.0,105.05567974208147
264.0,105.18143583999998
264.0,105.3107004331797
264.0,105.43624806666666
264.0,105.56360403111111
264.0,105.69049891555555
264.0,105.81747654054055
264.0,105.94531150222222
264.0,106.0716019103139
264.0,106.20135416055047
264.0,106.32668588444444
264.0,106.45534626388888
264.0,106.58150060444444
264.0,106.70834255299539
264.0,106.8363136311111
264.0,106.96324403111112
264.0,107.09056175111111
264.0,107.21692679910714
264.0,107.34562823660714
264.0,107.47271510222222
264.0,107.60237348636362
264.0,107.72900096000001
264.0,107.85602038461536
264.0,107.98381454666666
264.0,108.11032225791857
264.0,108.24143016444445
264.0,108.36800198666667
264.0,108.49769955555557
264.0,108.62337981333332
264.0,108.75067478801843
264.0,108.87818968444445
264.0,109.00519799555555
264.0,109.13243993333334
264.0,109.25868109417041
264.0,109.38775177578476
264.0,109.51381476444445
264.0,109.64207634259259
264.0,109.76862790222222
264.0,109.89538996313364
264.0,110.02343988888889
264.0,110.14940806818181
264.0,110.278936981982
264.0,110.40483695999998
264.0,110.5325059111111
264.0,110.65906412444443
264.0,110.78707478475336
264.0,110.91387672888888
264.0,111.0398017373272
264.0,111.16893729910714
264.0,111.29459476923077
264.0,111.42441393181818
264.0,111.55458362068967
264.0,111.6818257824074
264.0,111.80769174666666
264.0,111.93478743317974
264.0,112.06250289777779
264.0,112.18948527555557
264.0,112.3167536888889
264.0,112.44351801333335
264.0,112.57213199555555
264.0,112.69869264
264.0,112.8270143242009
264.0,112.95350542222222
264.0,113.08050162557078
264.0,113.20831758222222
264.0,113.33416023181819
264.0,113.4631245288889
264.0,113.58969335555555
264.0,113.71867703167422
264.0,113.84450617333334
264.0,113.9724768235294
264.0,114.09931922222222
264.0,114.22630578378377
264.0,114.35413204
264.0,114.48088093333334
264.0,114.60838133333333
264.0,114.73494611555556
264.0,114.86363645909091
264.0,114.98975846666669
264.0,115.11722334841629
264.0,115.24457046222223
264.0,115.37102650678733
264.0,115.50096846666668
264.0,115.62885627555555
264.0,115.75700845777779
264.0,115.88357145777778
264.0,116.01173329279278
264.0,116.13838431999999
264.0,116.26566328699552
264.0,116.39319630666668
264.0,116.52027861333333
264.0,116.64857205333334
264.0,116.77513626666665
264.0,116.90417748858447
264.0,117.02994709333333
264.0,117.15954207339449
264.0,117.28757436444444
264.0,117.41387664383562
264.0,117.54238518222222
264.0,117.6686418071749
264.0,117.79790757207208
264.0,117.92376014666665
264.0,118.05220778280543
264.0,118.17857386222224
264.0,118.30600842081448
264.0,118.43338435555556
264.0,118.55990934234234
264.0,118.68819740444444
264.0,118.81479648888889
264.0,118.94348526905829
264.0,119.0695719511111
264.0,119.19760703587444
264.0,119.32438615555554
264.0,119.45148400909093
264.0,119.58088797777778
264.0,119.7070201891892
264.0,119.83654135294117
264.0,119.96226247111112
264.0,120.09126591743119
264.0,120.21707293333334
264.0,120.34452784018265
264.0,120.4718841511111
264.0,120.59900561883408
264.0,120.72726438222223
264.0,120.85344915246637
264.0,120.98206840444446
264.0,121.10863709333333
264.0,121.43080733333333
264.0,121.59970205333333
264.0,121.7262645911111
264.0,121.85282711111113
264.0,121.97938966222222
264.0,122.10595329777779
264.0,122.23251507111112
264.0,122.35907734666667
264.0,122.48564179111114
264.0,122.6122034
264.0,122.73876489333333
264.0,122.86533095555555
264.0,122.99189050222223
264.0,123.11845422222223
264.0,123.24501551555555
264.0,123.37158077777778
264.0,123.49951916363636
264.0,123.62751673777778
264.0,123.75407742222221
264.0,123.88064060888888
264.0,124.00720436444445
264.0,124.13376532888887
264.0,124.26032735111112
264.0,124.38689111555554
264.0,124.51345229333334
264.0,124.64001682222222
264.0,124.7665794888889
264.0,124.89314183111112
264.0,125.01970314222223
264.0,125.14626738666666
264.0,125.27282995111112
264.0,125.39939030666667
264.0,125.52595518222222
264.0,125.65251749333333
264.0,125.7790798088889
264.0,125.90564128
264.0,126.03220631111112
264.0,126.15876737333333
264.0,126.2853307288889
264.0,126.41189421333334
264.0,126.53845602222223
264.0,126.66501808888889
264.0,126.79157949777779
264.0,126.91814484
264.0,127.04470351555555
264.0,127.17127044
264.0,127.29783075555554
264.0,127.42439481777778
264.0,127.55481906763283
264.0,127.68089356888888
264.0,127.80745668444445
264.0,127.93401961777778
264.0,128.06058207555557
264.0,128.18714357777776
264.0,128.31370838222225
264.0,128.44026933333333
264.0,128.56683175555557
264.0,128.6933955911111
264.0,128.81995806666666
264.0,128.94651915999998
264.0,129.0730832311111
264.0,129.19964595555555
264.0,129.32620770666668
264.0,129.45277116
264.0,129.57933329333335
264.0,129.70589619555557
264.0,129.8324576
264.0,129.95902212
264.0,130.08558405333335
264.0,130.21214596444443
264.0,130.33870970222222
264.0,130.4652718
264.0,130.59183325777778
264.0,130.71839764444445
264.0,130.84495984000003
264.0,130.97152200888888
264.0,131.0980851688889
264.0,131.22464738222223
264.0,131.35120987555555
264.0,131.47866173333333
264.0,131.60658632
264.0,131.73314694222222
264.0,131.85971202222223
264.0,131.98627307111113
264.0,132.11283494666665
264.0,132.2393988977778
264.0,132.36596128444444
264.0,132.4925228088889
264.0,132.61908731555556
264.0,132.74564882666667
264.0,132.8722118488889
264.0,132.99877397333333
264.0,133.12533730666667
264.0,133.2519003911111
264.0,133.37846030666668
264.0,133.50502680000002
264.0,133.63158664
264.0,133.7581495911111
264.0,133.88471405333334
264.0,134.01127542666669
264.0,134.13783778222222
264.0,134.26440047111112
264.0,134.39096453333332
264.0,134.51752562222222
264.0,134.6440872888889
264.0,134.77065109777777
264.0,134.89721340444444
264.0,135.0237730577778
264.0,135.15034115555554
264.0,135.27690128444442
264.0,135.40346450222222
264.0,135.53198895089287
264.0,135.65883739555557
264.0,135.7854039911111
264.0,135.91196284444445
264.0,136.03852715555556
264.0,136.1650887111111
264.0,136.29165324444443
264.0,136.41821544444443
264.0,136.5447764711111
264.0,136.67134163111112
264.0,136.79790288444443
264.0,136.92446503111114
264.0,137.05102870666667
264.0,137.17759059555556
264.0,137.30415367555557
264.0,137.43071629333332
264.0,137.55727928000002
264.0,137.68384196
264.0,137.8104036577778
264.0,137.9369675511111
264.0,138.06352898222224
264.0,138.19009044
264.0,138.3166555422222
264.0,138.44321613333332
264.0,138.56977811555555
264.0,138.69634403999999
264.0,138.82290460000002
264.0,138.94946769777775
264.0,139.07602989777777
264.0,139.20259281777777
264.0,139.32915580888888
264.0,139.4563287288889
264.0,139.58509359555555
264.0,139.7116566
264.0,139.83822004
264.0,139.96478219555556
264.0,140.09134323555557
264.0,140.21790978666667
264.0,140.34446947555557
264.0,140.47103200444445
264.0,140.5975960577778
264.0,140.72415772888888
264.0,140.85072111555556
264.0,140.97728224
264.0,141.10384805777775
264.0,141.2304073911111
264.0,141.35697069333332
264.0,141.48353304444444
264.0,141.61009702222225
264.0,141.73665756
264.0,141.86322245333335
264.0,141.9897832
264.0,142.11634564444446
264.0,142.24291034666666
264.0,142.36947273777778
264.0,142.49603397333334
264.0,142.62259712444444
264.0,142.74916238222224
264.0,142.87572078666665
264.0,143.00228390666666
264.0,143.1288470577778
264.0,143.25541156444444
264.0,143.38197240888888
264.0,143.50996453777776
264.0,143.63734717777777
264.0,143.76391001333334
264.0,143.89047454222222
264.0,144.01703447555556
264.0,144.1435993466667
264.0,144.27016111111112
264.0,144.39672376444443
264.0,144.52328451111111
264.0,144.64985098222223
264.0,144.77641220444445
264.0,144.90297328
264.0,145.02953813333335
264.0,145.15609993777778
264.0,145.2826616711111
264.0,145.4092242311111
264.0,145.53578909777778
264.0,145.66234882222224
264.0,145.78891262222223
264.0,145.91547493333334
264.0,146.04203967111113
264.0,146.16859871555556
264.0,146.29516346222223
264.0,146.42172540888888
264.0,146.54828706666666
264.0,146.67485235111113
264.0,146.80141260000002
264.0,146.92797556888888
264.0,147.05454004
264.0,147.18110190222225
264.0,147.30766321333334
264.0,147.43405066517855
264.0,147.5630339777778
264.0,147.68960066222223
264.0,147.81616351111109
264.0,147.94272628444443
264.0,148.0692859111111
264.0,148.19585256000002
264.0,148.32241365333334
264.0,148.44897533333332
264.0,148.79488374774775
264.0,148.94003936444446
264.0,149.06660436444443
264.0,149.19316454666668
264.0,149.31972843555553
264.0,149.4462908711111
264.0,149.5728542888889
264.0,149.69941507555558
264.0,149.82597876000003
264.0,149.95254186222223
264.0,150.07910358222222
264.0,150.2056667022222
264.0,150.33222892888887
264.0,150.45879273777777
264.0,150.5853533866667
264.0,150.7119180133333
264.0,150.83847842666665
264.0,150.96504440888893
264.0,151.09160462666665
264.0,151.21816701777777
264.0,151.34472935555556
264.0,151.4712072968037
264.0,151.6024255529954
264.0,151.72779372
264.0,151.85435453777777
264.0,151.98091653777777
264.0,152.1074798977778
264.0,152.23404212444444
264.0,152.36060405333333
264.0,152.48716641777776
264.0,152.61372974666662
264.0,152.74029319111114
264.0,152.86685428444446
264.0,152.9934192622222
264.0,153.11998033777778
264.0,153.24654177333335
264.0,153.37310653777777
264.0,153.49966749777778
264.0,153.6262305955556
264.0,153.75279356444446
264.0,153.87935676888887
264.0,154.0059187288889
264.0,154.13248148
264.0,154.25904517333333
264.0,154.38560663111113
264.0,154.51216959555555
264.0,154.63873292888888
264.0,154.7652939911111
264.0,154.8918556311111
264.0,155.01842088444442
264.0,155.14498091555555
264.0,155.2715450888889
264.0,155.3981073777778
264.0,155.52638771555556
264.0,155.65348562666668
264.0,155.78004739999997
264.0,155.90660970666664
264.0,156.0331725911111
264.0,156.1597353155556
264.0,156.28629827555554
264.0,156.4128588177778
264.0,156.53942447999998
264.0,156.66598499555553
264.0,156.7925486
264.0,156.91911071111107
264.0,157.0456746844444
264.0,157.17223524888888
264.0,157.29879934222225
264.0,157.42536235555556
264.0,157.55192343555558
264.0,157.67848655555557
264.0,157.80504925333332
264.0,157.93161274666664
264.0,158.05817285333333
264.0,158.18473870666665
264.0,158.3112991688889
264.0,158.43786222222224
264.0,158.5644247688889
264.0,158.69098876
264.0,158.8175492088889
264.0,158.94411313333333
264.0,159.07067623111112
264.0,159.19723723555555
264.0,159.3238007911111
264.0,159.44980504072402
264.0,159.5791260625
264.0,159.70600848660712
264.0,159.83229891555553
264.0,159.95886113333336
264.0,160.08542440444444
264.0,160.21198848000003
264.0,160.33854953333335
264.0,160.46511236888887
264.0,160.5916761688889
264.0,160.71823737777777
264.0,160.8448000177778
264.0,160.97136404444444
264.0,161.09792528444441
264.0,161.22448627111112
264.0,161.35105174222224
264.0,161.47761169777777
264.0,161.60417610666667
264.0,161.73073848
264.0,161.8573025866667
264.0,161.98386348444444
264.0,162.11042584444448
264.0,162.2369906177778
264.0,162.36355000444442
264.0,162.49011397333334
264.0,162.61667790222222
264.0,162.74323987111114
264.0,162.8698007466667
264.0,162.99636598666663
264.0,163.1229276488889
264.0,163.2494903333333
264.0,163.37605358222223
264.0,163.50410767123287
264.0,163.63199245777776
264.0,163.75855556444446
264.0,163.88511627555556
264.0,164.01168075555555
264.0,164.13824257333332
264.0,164.26480570666666
264.0,164.39136691111113
264.0,164.51793206222223
264.0,164.64449225777778
264.0,164.77105571111113
264.0,164.89761897777777
264.0,165.02418169777778
264.0,165.15074292444442
264.0,165.27730639555557
264.0,165.40386962222223
264.0,165.53043102222225
264.0,165.65699491111113
264.0,165.7835565511111
264.0,165.91011957777778
264.0,166.03668090222223
264.0,166.16324607555555
264.0,166.28980657777774
264.0,166.41636961777778
264.0,166.5429330088889
264.0,166.66949555555559
264.0,166.7960578311111
264.0,166.9226201377778
264.0,167.04918392888888
264.0,167.17574435555557
264.0,167.30230869777776
264.0,167.4288901288889
264.0,167.55768368444444
264.0,167.68424610666665
264.0,167.81080801777782
264.0,167.93736951111111
264.0,168.06393693777778
264.0,168.19049490666663
264.0,168.31705609777777
264.0,168.44362177777776
264.0,168.57018365777776
264.0,168.69674651555556
264.0,168.82330792
264.0,168.94987290666668
264.0,169.0764331911111
264.0,169.20299724888892
264.0,169.32955987555556
264.0,169.45612174222222
264.0,169.58268306666668
264.0,169.7092494622222
264.0,169.83581008000002
264.0,169.96237103555555
264.0,170.08893647999997
264.0,170.21549738666667
264.0,170.34206106222223
264.0,170.4686221377778
264.0,170.59518883555552
264.0,170.72174721333334
264.0,170.8483106
264.0,170.97487325777777
264.0,171.1014362133333
264.0,171.22799803555557
264.0,171.35456170666666
264.0,171.4811029452055
264.0,171.6099359288889
264.0,171.73649990222222
264.0,171.86306067555554
264.0,171.98962542666666
264.0,172.11618668
264.0,172.24274989777774
264.0,172.36931184
264.0,172.49587666666665
264.0,172.62243744
264.0,172.74899920444443
264.0,172.87556400888892
264.0,173.0021256488889
264.0,173.1286875333333
264.0,173.2552501688889
264.0,173.3818148488889
264.0,173.50837536
264.0,173.63493885333332
264.0,173.76150128888892
264.0,173.8880665688889
264.0,174.01462475111114
264.0,174.14118962666666
264.0,174.26775124
264.0,174.39431315111113
264.0,174.52087843555557
264.0,174.6474384755556
264.0,174.7740013866667
264.0,174.90056553333332
264.0,175.02712803999998
264.0,175.15368919555556
264.0,175.28025248444445
264.0,175.40681551555556
264.0,175.53572579999997
264.0,175.66275257333334
264.0,175.78931412444447
264.0,175.9158758888889
264.0,176.04244051111112
264.0,176.16900210666668
264.0,176.2955634711111
264.0,176.42212762222223
264.0,176.54869068888888
264.0,176.67525155555555
264.0,176.80181641333334
264.0,176.92837729777779
264.0,177.05494102666668
264.0,177.18150331111107
264.0,177.30806664
264.0,177.43462799111109
264.0,177.56119017333336
264.0,177.68775402666668
264.0,177.8143163511111
264.0,177.94087790222224
264.0,178.06744106222223
264.0,178.1940047911111
264.0,178.32056577333333
264.0,178.44713008
264.0,178.57369168888889
264.0,178.70025551555554
264.0,178.82681735999998
264.0,178.95338037333335
264.0,179.0799421777778
264.0,179.20650437333333
264.0,179.33306891555554
264.0,179.46019072444443
264.0,179.58844428
264.0,179.7150058933333
264.0,179.8415675422222
264.0,179.9681310711111
264.0,180.09469412444443
264.0,180.22125533777776
264.0,180.34781861333332
264.0,180.47438240000002
264.0,180.60094244
264.0,180.72750579555554
264.0,180.85407012444443
264.0,180.98063181777775
264.0,181.1071929377778
264.0,181.2337586088889
264.0,181.36032004444445
264.0,181.48688195111112
264.0,181.61344527111112
264.0,181.74000784
264.0,181.8665695688889
264.0,181.99313247111112
264.0,182.11969627555555
264.0,182.24625639999996
264.0,182.37281986222223
264.0,182.49938403555558
264.0,182.6259461022222
264.0,182.75250691555556
264.0,182.87907239555557
264.0,183.00563399555557
264.0,183.1321959511111
264.0,183.25875924
264.0,183.3853217288889
264.0,183.5119203521127
264.0,183.64114395067267
264.0,183.76726068444444
264.0,183.89382294222224
264.0,184.02038654222224
264.0,184.14694840444446
264.0,184.27350957777776
264.0,184.40007577777774
264.0,184.52663607555556
264.0,184.65319900888892
264.0,184.77976220888888
264.0,184.90632558222222
264.0,185.03288632000002
264.0,185.1594485688889
264.0,185.2860131377778
264.0,185.41257465777775
264.0,185.53913694222226
264.0,185.66570098666668
264.0,185.79226270222222
264.0,185.91882365333333
264.0,186.04538966666667
264.0,186.17195031111112
264.0,186.29851276888888
264.0,186.42507628444446
264.0,186.55163949333334
264.0,186.67820015111113
264.0,186.8047628666667
264.0,186.9313271466667
264.0,187.05788830666668
264.0,187.18445161333332
264.0,187.31101459555555
264.0,187.4372182914798
264.0,187.56718141517857
264.0,187.6935125822222
264.0,187.8200741377778
264.0,187.94663962222222
264.0,188.07319922666667
264.0,188.19976269333333
264.0,188.32632685333334
264.0,188.4528888222222
264.0,188.57945126222222
264.0,188.70601424
264.0,188.83257706666666
264.0,188.95913880444445
264.0,189.08570088888888
264.0,189.21226509333337
264.0,189.33882659555556
264.0,189.4653895288889
264.0,189.59195349333334
264.0,189.71851489777777
264.0,189.84507776444445
264.0,189.97164061333334
264.0,190.0982032
264.0,190.22476541333333
264.0,190.3513279022222
264.0,190.47789034666667
264.0,190.6044528
264.0,190.73101392444443
264.0,190.85758008000002
264.0,190.98414051555557
264.0,191.11070371555556
264.0,191.23726728444444
264.0,191.36382870222226
264.0,191.49150247111115
264.0,191.61920711111108
264.0,191.74576842222223
264.0,191.8723304222222
264.0,191.99889270666665
264.0,192.12545563555557
264.0,192.2520181333333
264.0,192.37858225333335
264.0,192.50514320888885
264.0,192.63170624
264.0,192.75826901333335
264.0,192.88483194666668
264.0,193.01139393777777
264.0,193.13795727555555
264.0,193.26452058666666
264.0,193.3910810977778
264.0,193.51764492444443
264.0,193.6442074933333
264.0,193.7707703733333
264.0,193.89733228888886
264.0,194.02389590666664
264.0,194.1504577911111
264.0,194.27702212
264.0,194.40358316444443
264.0,194.5301448711111
264.0,194.65670797777776
264.0,194.78327062666668
264.0,194.90983461333335
264.0,195.03639461333333
264.0,195.16295918666668
264.0,195.28952148888888
264.0,195.41608475555554
264.0,195.5456383196347
264.0,195.67145911555556
264.0,195.79802085333333
264.0,195.92458606666668
264.0,196.05114848888886
264.0,196.1777078711111
264.0,196.30427447111114
264.0,196.43083595111113
264.0,196.5573969111111
264.0,196.68395921333334
264.0,196.81052357333334
264.0,196.9370850311111
264.0,197.06364802666667
264.0,197.19021077333335
264.0,197.31677403111112
264.0,197.44333426222224
264.0,197.5698994088889
264.0,197.69646158666666
264.0,197.82302268
264.0,197.94958812444446
264.0,198.07614865777774
264.0,198.20271177333333
264.0,198.32927367555553
264.0,198.45583856444443
264.0,198.58239953777777
264.0,198.70896173333335
264.0,198.83552527999996
264.0,198.96208946666667
264.0,199.08864851555558
264.0,199.21521243111113
264.0,199.34177574222224
264.0,199.4678117798165
264.0,199.5974435048077
264.0,199.72534863926938
264.0,199.85083798222223
264.0,199.97739971111113
264.0,200.10396205777775
264.0,200.2305245288889
264.0,200.3570880577778
264.0,200.48364947111114
264.0,200.61021226666668
264.0,200.73677613777775
264.0,200.86333782666668
264.0,200.9898996888889
264.0,201.11646552444446
264.0,201.2430258888889
264.0,201.3695883377778
264.0,201.49615111111115
264.0,201.62271351111107
264.0,201.74927595555556
264.0,201.8758370977778
264.0,202.00240205333333
264.0,202.12896399555555
264.0,202.25552588000002
264.0,202.38208936888887
264.0,202.5086520311111
264.0,202.63521394666668
264.0,202.76177807555553
264.0,202.88833943555557
264.0,203.01490166222223
264.0,203.14146509777777
264.0,203.26802884444444
264.0,203.39374389252336
264.0,203.52329286956524
264.0,203.6516495091743
264.0,203.77709141777777
264.0,203.90365470666666
264.0,204.03021714666667
264.0,204.15677911555557
264.0,204.28334488888888
264.0,204.40990417777778
264.0,204.53646731111112
264.0,204.66303010222225
264.0,204.78959421333332
264.0,204.91615521333335
264.0,205.0427181466667
264.0,205.16928141333335
264.0,205.29584463111112
264.0,205.42240562666666
264.0,205.54896761777778
264.0,205.67553108444443
264.0,205.80209279555555
264.0,205.92865792444445
264.0,206.05521828
264.0,206.18178138666667
264.0,206.3083444311111
264.0,206.43490787111114
264.0,206.5614685822222
264.0,206.6880323511111
264.0,206.81459545333334
264.0,206.94115715999996
264.0,207.06772025777778
264.0,207.1942823822222
264.0,207.32084623555556
264.0,207.44775427555555
264.0,207.57621851111108
264.0,207.70278152444445
264.0,207.8293453288889
264.0,207.95590738222222
264.0,208.08246983111113
264.0,208.20903295555553
264.0,208.3355956666667
264.0,208.46215741333333
264.0,208.58872005777775
264.0,208.71528398666666
264.0,208.84184529333334
264.0,208.96840565333335
264.0,209.09497217333333
264.0,209.22153261777777
264.0,209.34809647111112
264.0,209.47465939555556
264.0,209.60122102222223
264.0,209.7277835422222
264.0,209.8543455511111
264.0,209.98090936
264.0,210.10747150666668
264.0,210.2340344177778
264.0,210.36059695111112
264.0,210.48715945777778
264.0,210.61372221333338
264.0,210.74028631555558
264.0,210.86684733777778
264.0,210.99340983999997
264.0,211.11997389333337
264.0,211.24653426666666
264.0,211.37309769777778
264.0,211.50125847555555
264.0,211.6290350444444
264.0,211.7555983777778
264.0,211.88216165777777
264.0,212.00872214666668
264.0,212.13528622222225
264.0,212.26184892888892
264.0,212.38841120888887
264.0,212.51497330222224
264.0,212.6415371111111
264.0,212.76809958222225
264.0,212.89466040444444
264.0,213.02122524
264.0,213.1477867688889
264.0,213.27434937333334
264.0,213.40091214666666
264.0,213.52747559111108
264.0,213.65403635555555
264.0,213.78060026666668
264.0,213.90716308444442
264.0,214.03372524
264.0,214.1602873822222
264.0,214.2868509333333
264.0,214.41341363555557
264.0,214.53997429333333
264.0,214.66653930222222
264.0,214.7931007822222
264.0,214.91966339555557
264.0,215.04622644444441
264.0,215.1727893911111
264.0,215.29935081777776
264.0,215.42591456888886
264.0,215.55468680444446
264.0,215.6812896311111
264.0,215.8078528088889
264.0,215.93441498666667
264.0,216.0609759777778
264.0,216.18753998666665
264.0,216.31410272444444
264.0,216.4406625644445
264.0,216.5672294133333
264.0,216.69378969333334
264.0,216.8203532488889
264.0,216.94691569777774
264.0,217.07347838666666
264.0,217.2000410488889
264.0,217.32660221333333
264.0,217.45316699555556
264.0,217.57972866666665
264.0,217.70629009777778
264.0,217.83285442666667
264.0,217.95941719555555
264.0,218.08597841777777
264.0,218.21254366666668
264.0,218.3391044977778
264.0,218.4656669511111
264.0,218.59222973333334
264.0,218.71879211555552
264.0,218.84535499555554
264.0,218.9719149866667
264.0,219.09848122666668
264.0,219.22504249333332
264.0,219.35160409333332
264.0,219.47773663302755
264.0,219.60765381531533
264.0,219.73354483999998
264.0,219.86010787555554
264.0,219.98666954222222
264.0,220.11323167999998
264.0,220.2397964622222
264.0,220.36635622222224
264.0,220.4929198488889
264.0,220.61948380444446
264.0,220.74604512000005
264.0,220.87260785333334
264.0,220.99917122666665
264.0,221.1257334711111
264.0,221.25229459555555
264.0,221.3788601244445
264.0,221.50542133333332
264.0,221.63198299111113
264.0,221.7585462977778
264.0,221.8851114355556
264.0,222.0116702133333
264.0,222.13823287111111
264.0,222.26479779111108
264.0,222.39135872
264.0,222.51792194666672
264.0,222.6444844888889
264.0,222.77104806666662
264.0,222.89760854222223
264.0,223.02417382222225
264.0,223.15073515111112
264.0,223.27729788
264.0,223.40386013777777
264.0,223.53181020379142
264.0,223.6595031545894
264.0,223.78594834615384
264.0,223.91270014423077
264.0,224.03914048309178
264.0,224.16559046634617
264.0,224.29233374519228
264.0,224.41908220192306
264.0,224.54553772463768
264.0,224.67198248076923
264.0,224.7987257980769
264.0,224.92517524637682
264.0,225.05162034134614
264.0,225.17836615384616
264.0,225.3048187342995
264.0,225.43126245673076
264.0,225.55801297596156
264.0,225.68445428985507
264.0,225.81090697596153
264.0,225.93765509134616
264.0,226.06440459134618
264.0,226.19085177777777
264.0,226.31729124038463
264.0,226.4440378413462
264.0,226.5704884251208
264.0,226.69693963942308
264.0,226.8236821971154
264.0,226.95012847342997
264.0,227.07657719230767
264.0,227.20332234615384
264.0,227.32976395169084
264.0,227.4567802355769
264.0,227.58543565384613
264.0,227.7127696621622
264.0,227.83861424000003
264.0,227.96517492444445
264.0,228.09173984
264.0,228.21830146666667
264.0,228.34486300888886
264.0,228.4714268222222
264.0,228.59798853777775
264.0,228.72455175555552
264.0,228.8511136
264.0,228.97767789333335
264.0,229.10423921333336
264.0,229.23080180888888
264.0,229.35736569333338
264.0,229.48392835555555
264.0,229.6104894577778
264.0,229.73705335111111
264.0,229.86361564444445
264.0,229.99017639111113
264.0,230.11674050666667
264.0,230.24330183555554
264.0,230.36986665777778
264.0,230.49642669333332
264.0,230.62299261333334
264.0,230.74955364000002
264.0,230.8761148311111
264.0,231.00268032
264.0,231.1292409288889
264.0,231.25580338666663
264.0,231.38236733333335
264.0,231.5102023744292
264.0,231.63774324000002
264.0,231.76430636444445
264.0,231.89086846666666
264.0,232.01743015555556
264.0,232.14399434666666
264.0,232.27055595555555
264.0,232.39711972
264.0,232.52368174222224
264.0,232.6502440088889
264.0,232.77680600000002
264.0,232.90337010222223
264.0,233.0299333288889
264.0,233.15649286222225
264.0,233.28305897777778
264.0,233.40962068444443
264.0,233.53618219111115
264.0,233.66274353333336
264.0,233.78930849333332
264.0,233.91587012888888
264.0,234.04243236444444
264.0,234.16899584444442
264.0,234.2955588177778
264.0,234.42211971999998
264.0,234.54868347555555
264.0,234.67524680444444
264.0,234.80180803555555
264.0,234.92837256888885
264.0,235.05493338666668
264.0,235.1814970488889
264.0,235.30805774222222
264.0,235.43450822767858
264.0,235.56399531555556
264.0,235.69055898222223
264.0,235.81712019555556
264.0,235.94368305333333
264.0,236.07024707555559
264.0,236.19680872888893
264.0,236.3233704222222
264.0,236.44993488444445
264.0,236.57649624444448
264.0,236.7030587111111
264.0,236.82962144444446
264.0,236.95618531555556
264.0,237.08274653333336
264.0,237.20930903555558
264.0,237.33587331555557
264.0,237.46243427555555
264.0,237.5889965066667
264.0,237.71556086222222
264.0,237.84212307555555
264.0,237.9686840888889
264.0,238.0952489777778
264.0,238.22181028444442
264.0,238.34837263555556
264.0,238.47493552888892
264.0,238.60149917777775
264.0,238.72806083555557
264.0,238.85462297333333
264.0,238.98118737777776
264.0,239.10774832888887
264.0,239.23431121333334
264.0,239.36087483999998
264.0,239.48847229017858
264.0,239.61624684444445
264.0,239.74280904444444
264.0,239.8693711377778
264.0,239.99593430666667
264.0,240.12249848
264.0,240.2490585511111
264.0,240.37562229777777
264.0,240.50218472
264.0,240.62874836444448
264.0,240.75530881777777
264.0,240.88187510666668
264.0,241.00843552
264.0,241.13499740444445
264.0,241.26156067999997
264.0,241.3881234488889
264.0,241.5146855288889
264.0,241.64124845333333
264.0,241.76781265333332
264.0,241.89437159111108
264.0,242.02093670666665
264.0,242.14749913333333
264.0,242.27406213333336
264.0,242.40062264888886
264.0,242.5271880311111
264.0,242.65374917333332
264.0,242.78031201333337
264.0,242.9068753911111
264.0,243.03343779555553
264.0,243.16000002666667
264.0,243.28656168
264.0,243.41312619555555
264.0,243.54166348584906
264.0,243.6685054
264.0,243.79506797333332
264.0,243.92162774666664
264.0,244.0481952088889
264.0,244.17475531999997
264.0,244.3013166622222
264.0,244.4278797022222
264.0,244.55444317333337
264.0,244.68100486666668
264.0,244.80756844
264.0,244.9341305288889
264.0,245.06069350666664
264.0,245.18725519111112
264.0,245.31381882222223
264.0,245.4403814088889
264.0,245.56694270666668
264.0,245.69350869777773
264.0,245.82006814666667
264.0,245.94663152444446
264.0,246.0731938622222
264.0,246.19975841333334
264.0,246.32631954666667
264.0,246.45288193333332
264.0,246.57944514222223
264.0,246.70600903111108
264.0,246.8325689688889
264.0,246.95913230222223
264.0,247.08569540888894
264.0,247.21225624000002
264.0,247.3385407633928
264.0,247.46535230803573
264.0,247.59334896428572
264.0,247.7193522589286
264.0,247.8453506294643
264.0,247.97135170535714
264.0,248.097350375
264.0,248.22335161160714
264.0,248.34935273214288
264.0,248.47535005803573
264.0,248.60135096875
264.0,248.72735221428573
264.0,248.85335273214287
264.0,248.9793515714286
264.0,249.1053518705357
264.0,249.2313519330357
264.0,249.35735425000001
264.0,249.48335283035712
264.0,249.60935272321427
264.0,249.7353521875
264.0,249.86135258035713
264.0,249.98735365624998
264.0,250.11335091517853
264.0,250.23935333482146
264.0,250.36535285267857
264.0,250.49135404464283
264.0,250.61735379910715
264.0,250.74335328571428
264.0,250.8693533214286
264.0,250.99535470535713
264.0,251.12135412053573
264.0,251.24735355803568
264.0,251.37335340178575
264.0,251.50063284821428
264.0,251.6276055
264.0,251.75360625
264.0,251.87960642410715
264.0,252.00560775892856
264.0,252.13160591964288
264.0,252.25760695982146
264.0,252.38360667410714
264.0,252.5096085625
264.0,252.63560677678575
264.0,252.76160824553568
264.0,252.88760674553572
264.0,253.01360851785714
264.0,253.13960824999998
264.0,253.2656070223214
264.0,253.39160779017857
264.0,253.51760801339287
264.0,253.64360932589287
264.0,253.76960748660713
264.0,253.89560845982143
264.0,254.0216082276786
264.0,254.14761003125003
264.0,254.27360826339287
264.0,254.39960928124998


==> data/mcp_closed_single.csv <==
Single,Time
264.0,0.06051160544217687
264.0,0.1823819559322034
264.0,0.30535730743243245
264.0,0.42758496632996634
264.0,0.5489660743243244
264.0,0.6719994915824915
264.0,0.7951032457912458
264.0,0.9183855270270271
264.0,1.040977287162162
264.0,1.1624744377104377
264.0,1.2873585405405406
264.0,1.4103605405405406
264.0,1.5322294425675673
264.0,1.655290703703704
264.0,1.776774043771044
264.0,1.8986683581081083
264.0,2.0207505608108107
264.0,2.1422491818181815
268.0,2.2655178513513516
264.0,2.3867447710437713
268.0,2.5086570235690235
264.0,2.6308132895622895
264.0,2.752167570945946
264.0,2.875902774410774
264.0,2.997686777027027
264.0,3.119451158783784
264.0,3.2419290404040404
264.0,3.3635581144781144
268.0,3.486300040540541
264.0,3.608135263513513
264.0,3.7298470134680133
264.0,3.855368515151515
264.0,3.9770599763513514
266.0,4.099327949324325
264.0,4.221630946127947
264.0,4.343332242424243
266.0,4.466583699324324
264.0,4.58790864527027
264.0,4.710127343434343
268.0,4.832300845117845
264.0,4.9535754797297304
268.0,5.076562084175085
264.0,5.198460560810811
264.0,5.322560831081081
264.0,5.445186489864865
264.0,5.566625793918919
264.0,5.690002218855219
268.0,5.8118183131313135
264.0,5.933341932659933
264.0,6.056451922297297
264.0,6.177733878378379
264.0,6.299985422297297
268.0,6.421995285234899
264.0,6.543398466216216
264.0,6.6664251148648646
264.0,6.787771594594594
264.0,6.909975639730639
264.0,7.035200545454545
264.0,7.157508679054055
264.0,7.280268486486485
268.0,7.401910711409396
264.0,7.523618972972974
268.0,7.64626170945946
264.0,7.76754481081081
268.0,7.890257026936028
268.0,8.012332152027028
264.0,8.134001646464645
264.0,8.25656783838384
264.0,8.37824623310811
264.0,8.501049239864864
268.0,8.62314143097643
264.0,8.744665737373735
268.0,8.867085503378378
264.0,8.988446604729727
264.0,9.110636158249157
264.0,9.233880932432434
264.0,9.356562983108107
268.0,9.47950138047138
264.0,9.60134941891892
264.0,9.723052804054054
264.0,9.846263737373738
264.0,9.968509807432433
264.0,10.093753276094276
268.0,10.215601255892254
264.0,10.33689683445946
264.0,10.45982735135135
264.0,10.581320639730638
266.0,10.70375377364865
268.0,10.825566195286196
264.0,10.946984531986532
264.0,11.070183260135133
264.0,11.19189043581081
264.0,11.314535872053872
268.0,11.43676339057239
264.0,11.558044047297297
268.0,11.680972134680134
268.0,11.802837398648649
264.0,11.92452575337838
266.0,12.046878385135136
264.0,12.168327184563758
264.0,12.290557530405405
264.0,12.412464861486486
268.0,12.534104026936026
264.0,12.658032966216217
268.0,12.779313787878786
264.0,12.901351023569024
268.0,13.023737199324325
264.0,13.145340872053872
268.0,13.272111324324323
264.0,13.394281280405407
264.0,13.516411363636365
264.0,13.63865505050505
264.0,13.759941030405406
264.0,13.882646375000002
268.0,14.004719192567567
264.0,14.127016158249159
268.0,14.249427801346801
264.0,14.370793895270271
264.0,14.493451636363636
266.0,14.615584290540541
264.0,14.737195212121211
264.0,14.860002182432432
268.0,14.981208498316496
264.0,15.1032244983165
264.0,15.22563593918919
264.0,15.346955290540539
264.0,15.470683712837838
264.0,15.591976353535355
264.0,15.713829851851852
268.0,15.836485418918919
264.0,15.957768114864866
268.0,16.080669730639727
264.0,16.203987427609427
264.0,16.327063662162164
264.0,16.44978010472973
268.0,16.571295318791943
264.0,16.693501530405403
268.0,16.815930618243243
264.0,16.937854404040404
268.0,17.061054077702703
264.0,17.18228015824916
264.0,17.306817152542372
264.0,17.429151236486483
264.0,17.550814748322146
264.0,17.673377881756757
264.0,17.794811128378377
264.0,17.91691953872054
264.0,18.03960482432432
268.0,18.161105313131312
264.0,18.284165996633
264.0,18.40608328716216
264.0,18.527720010135138
268.0,18.65045474324324
264.0,18.771951239057238
264.0,18.894566537162166
264.0,19.016240225589225
264.0,19.137703612794613
264.0,19.26091509797297
264.0,19.383217313131315
264.0,19.50718677364865
264.0,19.629984378378378
264.0,19.751711457912457
264.0,19.874443733108105
264.0,19.99575751851852
264.0,20.117579609427608
264.0,20.24027872972973
264.0,20.36156227027027
264.0,20.484419151515155
264.0,20.606145161616162
264.0,20.727560591216218
264.0,20.850523993265995
268.0,20.97222035472973
264.0,21.095224587837837
268.0,21.21715897635135
264.0,21.34039691919192
266.0,21.463626043918918
264.0,21.584908462837838
264.0,21.70702977027027
264.0,21.829115979865772
266.0,21.950570972972972
264.0,22.073468888513514
268.0,22.194944047297295
264.0,22.317022774410773
264.0,22.627953085324233
264.0,22.798362547297298
264.0,22.92133613513514
264.0,23.04242468456376
264.0,23.163464942567565
264.0,23.285349959595962
264.0,23.406404385135136
264.0,23.527865972972975
264.0,23.649326444444444
264.0,23.770401868243244
264.0,23.89244539057239
264.0,24.013363155405404
264.0,24.134397287162162
264.0,24.25573058922559
264.0,24.376792363636365
264.0,24.49819794949495
264.0,24.619201378378378
264.0,24.740321481481484
264.0,24.862080675675678
264.0,24.982915202702703
264.0,25.10473208080808
264.0,25.227020952702702
264.0,25.349902402027027
264.0,25.471650674496644
264.0,25.592855324324326
264.0,25.714307060810814
264.0,25.835534740740744
264.0,25.956434266891893
264.0,26.07809871717172
264.0,26.199132027027026
264.0,26.320634632996633
264.0,26.441977043918918
264.0,26.562688287162164
264.0,26.684638616161617
264.0,26.80565868686869
264.0,26.926761838383833
264.0,27.048532858108107
264.0,27.169364496621625
264.0,27.29116960606061
264.0,27.412494067567565
264.0,27.533699562289563
264.0,27.65562229391892
264.0,27.77635658783784
264.0,27.89770377104377
264.0,28.01938651851852
264.0,28.140636794612796
264.0,28.26210466666667
264.0,28.383133310810813
264.0,28.504641747474746
264.0,28.626264472972977
264.0,28.747283437710433
264.0,28.86884818243243
264.0,28.990558652027026
264.0,29.11279541750842
264.0,29.23516750675676
264.0,29.357856091216213
264.0,29.479637292929294
264.0,29.600981807432433
264.0,29.721966891891892
264.0,29.84389454882155
264.0,29.964939309764315
264.0,30.086169922558923
264.0,30.207357195286193
264.0,30.32808947972973
264.0,30.449785966329966
264.0,30.57067627027027
264.0,30.691892269360267
264.0,30.814121591216217
264.0,30.93515134459459
264.0,31.056706528619532
264.0,31.177901452702702
264.0,31.299235205387205
264.0,31.421028878378376
264.0,31.541917188552187
264.0,31.6632389023569
264.0,31.7845792972973
264.0,31.905769026936028
264.0,32.02735026351351
264.0,32.14803387162162
264.0,32.26936854208754
264.0,32.39060304729729
264.0,32.51150151178451
264.0,32.63356578040541
264.0,32.75461845117845
264.0,32.87610122635135
264.0,32.997247300675674
264.0,33.11830852684564
264.0,33.24058772635135
264.0,33.36312986824325
264.0,33.48446011447811
264.0,33.60692970270271
264.0,33.72790682094594
264.0,33.84967801683502
264.0,33.97078544107744
264.0,34.09180112794613
264.0,34.21374955067568
264.0,34.3345815304054
264.0,34.45621248484848
264.0,34.57771082094594
264.0,34.69875885185185
264.0,34.820821226351356
264.0,34.94167313513513
264.0,35.06315072053872
264.0,35.18591805387205
264.0,35.30726153716216
264.0,35.42918005050505
264.0,35.550391435810816
264.0,35.671710309764315
264.0,35.793517986486485
264.0,35.91435494256757
264.0,36.036117875420885
264.0,36.15726699662162
264.0,36.278243279461286
264.0,36.400410171717176
264.0,36.521442983108116
264.0,36.64305561279462
264.0,36.764569060810814
264.0,36.885612461279464
264.0,37.00726564864865
264.0,37.128124033783784
264.0,37.250501057239056
264.0,37.37289003703703
264.0,37.49371090202703
264.0,37.6156192895623
264.0,37.736837949324325
264.0,37.85815008417509
264.0,37.979637152027024
264.0,38.10039803378379
264.0,38.22215390572391
264.0,38.343299523648646
264.0,38.464275602693604
264.0,38.586246695945945
264.0,38.7072504295302
264.0,38.82848263851351
264.0,38.949791665540545
264.0,39.070867471380474
264.0,39.193700108108104
264.0,39.314575520270274
264.0,39.436029686868686
264.0,39.557702121621624
264.0,39.6787486026936
264.0,39.800638341216214
264.0,39.92147749494949
264.0,40.04256245117845
264.0,40.164052837837836
264.0,40.28495553535354
264.0,40.406353966216216
264.0,40.52773632996633
264.0,40.648890108108105
264.0,40.770285375
264.0,40.89130278114479
264.0,41.01288517567568
264.0,41.13442371717172
264.0,41.25992032413794
264.0,41.61678338047138
264.0,41.73723499324325
264.0,41.85768914814815
264.0,41.97813789527027
264.0,42.098593612794616
264.0,42.21904210135135
264.0,42.33950322222223
264.0,42.45995178378378
264.0,42.580411111111104
264.0,42.70085672972972
264.0,42.821316074074076
264.0,42.94196334680135
264.0,43.06242691216216
264.0,43.182872734006736
264.0,43.30333372297297
264.0,43.42377918181818
264.0,43.54423752702703
264.0,43.66468639057239
264.0,43.78514140878379
264.0,43.90559531986531
264.0,44.026049726351346
264.0,44.14650394612795
264.0,44.26695635135136
264.0,44.38740776430976
264.0,44.507857881756756
264.0,44.62831634680135
264.0,44.74876210135135
264.0,44.86922268013468
264.0,44.98966659121621
264.0,45.11013015488215
264.0,45.23119786440678
264.0,45.35347009090909
264.0,45.47392618243243
264.0,45.594380252525255
264.0,45.71483155067568
264.0,45.83528636026936
264.0,45.95573456081081
264.0,46.07619255218855
264.0,46.19663977702703
264.0,46.31710188888889
264.0,46.43754789864865
264.0,46.558009276094275
264.0,46.67865466329966
264.0,46.79911839189189
264.0,46.91956135016835
264.0,47.04002316554054
264.0,47.160471602693605
264.0,47.2809312195946
264.0,47.40138015824916
264.0,47.52183306418918
264.0,47.642283949494946
264.0,47.76273789864865
264.0,47.8831932053872
264.0,48.00364773986487
264.0,48.12410166666667
264.0,48.24455208783783
264.0,48.3650110976431
264.0,48.48545756081081
264.0,48.60591614814815
264.0,48.726356908783785
264.0,48.846820393939396
264.0,48.967468430976425
264.0,49.08793231756757
264.0,49.20822882372881
264.0,49.33066650505051
264.0,49.451113266891895
264.0,49.57157032996633
264.0,49.692016939189195
264.0,49.81247847138047
264.0,49.932925831081086
264.0,50.053389373737375
264.0,50.174034909090906
264.0,50.29449307432433
264.0,50.41493819191919
264.0,50.5354
264.0,50.6558493939394
264.0,50.77630903040541
264.0,50.89675769696969
264.0,51.01721387837838
264.0,51.13766552861953
264.0,51.25812050337838
264.0,51.378573309764306
264.0,51.49902586148649
264.0,51.61948009427609
264.0,51.73993006081081
264.0,51.8603821010101
264.0,51.98083300337837
264.0,52.10129083838384
264.0,52.221739162162166
264.0,52.34220285185185
264.0,52.462849676767675
264.0,52.58331260810811
264.0,52.7037552020202
264.0,52.82421412837838
264.0,52.944662619528614
264.0,53.06512239189189
264.0,53.185572599326605
264.0,53.30864377702703
264.0,53.42911575337838
264.0,53.54957382154882
264.0,53.67002077027027
264.0,53.79048371717172
264.0,53.91092977702703
264.0,54.031391639730636
264.0,54.152039730639736
264.0,54.27250095608108
264.0,54.39294568350169
264.0,54.51340689527027
264.0,54.63385042087542
264.0,54.75430814189189
264.0,54.87475700336701
264.0,54.99521688851352
264.0,55.115668407407405
264.0,55.23612304729729
264.0,55.35657494612795
264.0,55.47702396621623
264.0,55.59747943771043
264.0,55.71793021621621
264.0,55.838391545454535
264.0,55.9588391722973
264.0,56.07929883164983
264.0,56.199739361486486
264.0,56.320202824915825
264.0,56.440849222222226
264.0,56.56131464189189
264.0,56.68176244444445
264.0,56.802220510135136
264.0,56.92266675757575
264.0,57.043123506756764
264.0,57.163571663299656
264.0,57.28553229391892
264.0,57.40630558783784
264.0,57.526767750841756
264.0,57.64741614478115
264.0,57.767875229729725
264.0,57.88832008417508
264.0,58.00878093918918
264.0,58.12923101683502
264.0,58.24969070945946
264.0,58.370140239057235
264.0,58.490596152027024
264.0,58.61104237710437
264.0,58.731498594594605
264.0,58.85195228282829
264.0,58.972406
264.0,59.092862255892264
264.0,59.213312087837835
264.0,59.33376576767676
264.0,59.45421487162162
264.0,59.574672808080805
264.0,59.6951225304054
264.0,59.81558510774412
264.0,59.93623262626262
264.0,60.05669194594594
264.0,60.17713604040404
264.0,60.297594672297286
264.0,60.41804264646464
264.0,60.53850430743243
264.0,60.658953946127944
264.0,60.77941046621621
264.0,60.89986197979798
264.0,61.02031624999999
264.0,61.14077004377105
264.0,61.26232686824325
264.0,61.38369838383839
264.0,61.50415964189189
264.0,61.624607006734
264.0,61.745069023648654
264.0,61.86551738720539
264.0,61.98597494594594
264.0,62.106422215488216
264.0,62.22687698986487
264.0,62.3473286936027
264.0,62.46778412162163
264.0,62.58824027946128
264.0,62.70869045608108
264.0,62.82914628282828
264.0,62.949592895270264
264.0,63.070050710437705
264.0,63.19049744932432
264.0,63.3109624983165
264.0,63.43161143771044
264.0,63.55207284459459
264.0,63.67251804713804
264.0,63.79297789189189
264.0,63.913426535353544
264.0,64.03388338175675
264.0,64.15433357912458
264.0,64.27478906418918
264.0,64.39523987878788
264.0,64.51569020945946
264.0,64.63614362962963
264.0,64.75659513513514
264.0,64.8770564006734
264.0,64.99750458445946
264.0,65.11796242760943
264.0,65.23794527777778
264.0,65.36171343097644
264.0,65.48216373310811
264.0,65.60261377777778
264.0,65.72307284121622
264.0,65.84352261952861
264.0,65.96397857432432
264.0,66.08442470707071
264.0,66.20488085472974
264.0,66.3253321077441
264.0,66.44578998648649
264.0,66.56624306397308
264.0,66.68669473310811
264.0,66.80715082491582
264.0,66.92759872297297
264.0,67.0480576902357
264.0,67.16850416554054
264.0,67.2889642929293
264.0,67.40961354882155
264.0,67.53007360135136
264.0,67.65052284848485
264.0,67.77098195945946
264.0,67.89143073737374
264.0,68.011884375
264.0,68.13233643434343
264.0,68.25278903040541
264.0,68.37324441750842
264.0,68.49369823986487
264.0,68.61415177104378
264.0,68.7346028918919
264.0,68.85505678451179
264.0,68.97550518243243
264.0,69.09596312457911
264.0,69.216633379661
264.0,69.33890033670035
264.0,69.45935684121622
264.0,69.57980523232322
264.0,69.70025939189189
264.0,69.82071206397306
264.0,69.94116396959458
264.0,70.06161826262627
264.0,70.18206768581081
264.0,70.30252701683501
264.0,70.42297525
264.0,70.54343338720538
264.0,70.66388149324325
264.0,70.78434435016835
264.0,70.90499356565657
264.0,71.02545365878379
264.0,71.14589882491583
264.0,71.26635708783783
264.0,71.38680514478115
264.0,71.50726287837838
264.0,71.62771508080809
264.0,71.74817016554054
264.0,71.86862284848486
264.0,71.98907321621621
264.0,72.10952761616161
264.0,72.22997894594594
264.0,72.350437010101
264.0,72.47088745608109
268.0,72.59134455555555
264.0,72.71179040540541
264.0,72.83224965319864
264.0,72.95269538851352
264.0,73.07315891245793
264.0,73.19380854545454
264.0,73.31646980338982
264.0,73.43654635135135
264.0,73.5569966127946
264.0,73.67744821621622
264.0,73.79790524915825
264.0,73.91835461486487
264.0,74.03881602020202
264.0,74.1592610641892
264.0,74.279720993266
264.0,74.40036805050505
264.0,74.52082906756756
264.0,74.64127572053873
264.0,74.7617377364865
264.0,74.88218671043771
264.0,75.00264219594595
264.0,75.12309101346801
264.0,75.24354587162162
264.0,75.36399764646464
264.0,75.48445212837836
264.0,75.60490887878787
264.0,75.72535902702704
264.0,75.84581441414142
264.0,75.9662614054054
264.0,76.08672063636364
268.0,76.20716696283785
264.0,76.32762684175084
264.0,76.44807230405405
264.0,76.56853513804715
264.0,76.6891832929293
264.0,76.80964432094594
264.0,76.93009027272728
264.0,77.05055119256758
264.0,77.17099966329965
264.0,77.29372338851351
264.0,77.41454860472973
264.0,77.53500018518518
264.0,77.65545061824325
264.0,77.77590808417509
264.0,77.8963607027027
264.0,78.01681887205388
264.0,78.13726603716216
264.0,78.25772392929292
264.0,78.37837145454546
264.0,78.49883294256756
264.0,78.6192806060606
264.0,78.73974186148648
264.0,78.86018913804715
264.0,78.98064617567567
264.0,79.10109434343434
264.0,79.221549875
264.0,79.34200263973065
264.0,79.46245557432434
264.0,79.58291009090908
264.0,79.70336091216217
264.0,79.8238184006734
264.0,79.94426816554055
264.0,80.06472697643098
264.0,80.18517201013515
264.0,80.30563064983164
264.0,80.42607592567568
264.0,80.5465388922559
264.0,80.66718869696969
264.0,80.78765109797297
264.0,80.9080957138047
264.0,81.02855262837838
264.0,81.14899973063973
264.0,81.27071514189188
264.0,81.39173691216214
264.0,81.51219621212121
264.0,81.6326441891892
264.0,81.75310275757576
264.0,81.87374938383839
264.0,81.99420956081082
264.0,82.11465630976431
264.0,82.23511940878379
264.0,82.35556734006734
264.0,82.47602472972973
264.0,82.59647545117845
264.0,82.71693071621623
264.0,82.83738178114477
264.0,82.95783517567567
264.0,83.07828992592593
264.0,83.19874036148649
264.0,83.31919724915825
264.0,83.43964240878378
264.0,83.56010113131313
264.0,83.6805484831081
264.0,83.80101234006735
264.0,83.9214578310811
264.0,84.04192042424242
264.0,84.16256365319866
264.0,84.28302597635135
264.0,84.40346988215488
264.0,84.52393192905406
264.0,84.64438151851853
264.0,84.76483941216216
264.0,84.88528896969697
264.0,85.00574199662162
264.0,85.12619548148149
264.0,85.24752157770268
264.0,85.36913062626263
264.0,85.48959326689189
264.0,85.61003775084176
264.0,85.73049707094594
264.0,85.85094342087542
264.0,85.97140137837837
264.0,86.09185151851852
264.0,86.21230666891893
264.0,86.33275818855219
264.0,86.4532121385135
264.0,86.57366817508418
264.0,86.6941197804054
264.0,86.8145771919192
264.0,86.93502149662163
264.0,87.05547981144782
264.0,87.17592757094594
264.0,87.29638916835016
264.0,87.41683721621622
264.0,87.53729855555555
264.0,87.65794574747476
264.0,87.77840442905405
264.0,87.89884928619529
264.0,88.019310875
268.0,88.1397609023569
264.0,88.26021918581081
268.0,88.38066844444445
264.0,88.50112177027026
264.0,88.6215737070707
264.0,88.74202596283784
264.0,88.8624807878788
264.0,88.98293108108108
264.0,89.10338657575758
264.0,89.2245018445946
264.0,89.34713178451177
264.0,89.46759354054053
264.0,89.58803972053872
264.0,89.70850094594594
264.0,89.8289500942761
264.0,89.94940727364865
264.0,90.06985554208754
264.0,90.19031
264.0,90.31076096969697
264.0,90.43121586824324
264.0,90.55167233670034
264.0,90.6721230472973
264.0,90.79258013804714
264.0,90.91302535472974
264.0,91.03348334006735
264.0,91.15393122297297
264.0,91.27439307407407
264.0,91.39484111148649
264.0,91.51530174747475
264.0,91.63594794276094
264.0,91.75640801351351
264.0,91.87685289898991
264.0,91.99731522635136
264.0,92.1177637979798
264.0,92.238221375
264.0,92.35867031313131
264.0,92.47912482432433
264.0,92.59957729966331
264.0,92.72003091891892
264.0,92.84048641750842
264.0,92.96093827702703
264.0,93.08139355218856
264.0,93.20176154915254
264.0,93.32432533333332
264.0,93.44478176013513
264.0,93.56523245454547
264.0,93.685690125
268.0,93.80614252188553
264.0,93.92659633783784
264.0,94.04704855892257
264.0,94.16749911148649
264.0,94.28795720875421
264.0,94.40840550337839
264.0,94.52886647811448
268.0,94.64931324662162
264.0,94.76977303703704
264.0,94.89021523986487
264.0,95.01067892592593
264.0,95.13132534680135
264.0,95.25178560472973
264.0,95.37223143771043
264.0,95.4926909864865
264.0,95.61313873400672
264.0,95.7335996418919
264.0,95.85404821885523
264.0,95.97450531756756
264.0,96.0949561919192
264.0,96.21541108783784
268.0,96.33586370033669
264.0,96.45631458445946
264.0,96.57676934006734
264.0,96.69721921621623
264.0,96.81768010774411
264.0,96.93812564864864
264.0,97.05858789898991
264.0,97.17902985810811
264.0,97.30139227702702
264.0,97.4219726114865
264.0,97.54242801346801
264.0,97.66288019594595
264.0,97.783336
264.0,97.90378413175677
264.0,98.02424038383838
264.0,98.14468812837836
264.0,98.26514854545455
264.0,98.3855945945946
264.0,98.50605812794613
264.0,98.62670605050504
264.0,98.74716794256757
264.0,98.86761467003367
264.0,98.98807469256758
264.0,99.10851967340066
264.0,99.22897629729731
264.0,99.34942278114478
264.0,99.4698810304054
264.0,99.59033603030304
264.0,99.71079059797297
264.0,99.83124380808081
264.0,99.95169299662162
264.0,100.07214771717172
264.0,100.19259851013514
264.0,100.31305611784512
264.0,100.43350588175676
264.0,100.55396516835016
264.0,100.67441013851351
264.0,100.79486948484849
264.0,100.91551746464647
264.0,101.03597947972972
264.0,101.15642851515152
264.0,101.27880520608109
264.0,101.39997905405404
264.0,101.52043288552188
264.0,101.64088430743244
264.0,101.76134037710436
264.0,101.8817890168919
264.0,102.00224827946128
264.0,102.12269586824326
264.0,102.24315550841752
264.0,102.36359560135136
264.0,102.4840591986532
264.0,102.60470567340069
264.0,102.72517202702703
264.0,102.84561714814814
264.0,102.96607664864864
264.0,103.08652181144781
264.0,103.20698027702703
264.0,103.32742767676767
264.0,103.44788750675676
264.0,103.568338993266
264.0,103.68879439189189
264.0,103.80924726599326
264.0,103.92969436486487
264.0,104.05015027609427
264.0,104.17059989864865
264.0,104.29106165993267
264.0,104.41151
264.0,104.53196932996633
264.0,104.65241523648649
264.0,104.77287730976431
264.0,104.89352490909091
264.0,105.01398580067567
264.0,105.13442736700337
264.0,105.25589266554054
264.0,105.3771653581081
264.0,105.49762664309765
264.0,105.6180727027027
264.0,105.73853484511785
264.0,105.85897483108107
264.0,105.97943784511786
264.0,106.10008307744108
264.0,106.22054880067567
264.0,106.34099428956229
264.0,106.46145663175676
264.0,106.58190248148149
264.0,106.70235657432433
264.0,106.82280605387206
264.0,106.94326207094596
264.0,107.0637166026936
264.0,107.18417270945946
264.0,107.30462505387204
264.0,107.42507464864865
264.0,107.54552829292929
264.0,107.66597903716216
264.0,107.78643683838384
264.0,107.90688779391893
264.0,108.02734483838384
264.0,108.14779170608108
264.0,108.26824956902357
264.0,108.38890026262627
264.0,108.50936101013512
264.0,108.62980970707072
264.0,108.75027032770271
264.0,108.87071737037037
264.0,108.99117306756757
264.0,109.11162126599326
264.0,109.23270469932433
264.0,109.35435309121621
264.0,109.47481928956229
264.0,109.5954661885522
264.0,109.71592799324323
264.0,109.83636862626263
264.0,109.95683140878378
264.0,110.07727786531986
264.0,110.19773790878378
264.0,110.31818931313133
264.0,110.43864452364865
264.0,110.55909467676766
264.0,110.67954672297297
264.0,110.79999916835017
264.0,110.92045232770269
264.0,111.04091129292928
264.0,111.16136167905407
264.0,111.28181837373738
264.0,111.40226548986485
264.0,111.52272678114478
264.0,111.64317255405405
264.0,111.76363029292928
264.0,111.88427752525251
264.0,112.00473838851353
264.0,112.12518650505051
264.0,112.24564727027027
264.0,112.36609607744106
264.0,112.48655229054054
264.0,112.6069994882155
264.0,112.72745627702703
264.0,112.84790706060605
264.0,112.96836448986488
264.0,113.08881848484849
264.0,113.20958875337837
264.0,113.33235817229729
264.0,113.45281911111111
264.0,113.5734665858586
264.0,113.69392957094594
264.0,113.81437728956229
264.0,113.93483779391893
264.0,114.0552840875421
264.0,114.1757437804054
264.0,114.29619211784511
264.0,114.41664964527027
264.0,114.53709861952862
264.0,114.65755508108109
264.0,114.77800661952863
264.0,114.89845811486487
264.0,115.01891092255892
264.0,115.13936179729731
264.0,115.2598201885522
264.0,115.38027061824323
264.0,115.50073004040405
264.0,115.62118713513514
264.0,115.74163379124579
264.0,115.8622832996633
264.0,115.98274290202703
264.0,116.10319212457912
264.0,116.22365210810811
264.0,116.34410017171717
264.0,116.46455720608107
264.0,116.58500373737374
264.0,116.70545856756756
264.0,116.82591301346801
264.0,116.94636798310809
264.0,117.06682344107743
264.0,117.18727463513514
264.0,117.30998742087543
264.0,117.43062384121623
264.0,117.55106809090908
264.0,117.67152733108108
264.0,117.7919730942761
264.0,117.9124313581081
264.0,118.03288231313131
264.0,118.15333984797296
264.0,118.27379154208754
264.0,118.39424434797297
264.0,118.51469515824915
264.0,118.63514743243242
264.0,118.75560306060605
264.0,118.87605472635133
264.0,118.99651268686867
264.0,119.1169600168919
264.0,119.23742027272728
264.0,119.35786411486485
264.0,119.47832719528621
264.0,119.59897360606061
264.0,119.7194371993243
264.0,119.83988431649831
264.0,119.96034290540541
264.0,120.08078817508415
264.0,120.20124612500001
264.0,120.32169622558922
264.0,120.44215087500001
264.0,120.56260219191917
264.0,120.68305563513516
264.0,120.80351027272727
264.0,120.92396220608107
264.0,121.04441773737372
264.0,121.16486975675676
264.0,121.28693753040541
264.0,121.40781240878378
264.0,121.52826134343432
264.0,121.64871612837837
264.0,121.76916681481481
264.0,121.88962028378378
264.0,122.01007479124578
264.0,122.1305279054054
264.0,122.25098283501683
264.0,122.37143316216215
264.0,122.49188864646464
264.0,122.61233607094594
264.0,122.73279674410773
264.0,122.8532443918919
264.0,122.9737071111111
264.0,123.09435474074074
264.0,123.21481394932434
264.0,123.3352592626263
264.0,123.45571795945946
264.0,123.57616809427611
264.0,123.6966270168919
264.0,123.8170771952862
264.0,123.99901049828178
264.0,124.29503235135134
264.0,124.41548558922558
264.0,124.53593748986488
264.0,124.6563917003367
264.0,124.77683951013512
264.0,124.89729762962962
264.0,125.01774500337838
264.0,125.13820838720537
264.0,125.26036498305083
264.0,125.38235860942761
264.0,125.50281315540539
264.0,125.62326242087542
264.0,125.74371907094596
264.0,125.8641733063973
264.0,125.98462658445946
264.0,126.10508016835016
264.0,126.22552916554055
264.0,126.34598684175086
264.0,126.46643488175677
264.0,126.58689474747476
264.0,126.70734268243244
264.0,126.82780412794612
264.0,126.9482481081081
264.0,127.06871151851854
264.0,127.18935786195287
264.0,127.30982249324323
264.0,127.43026549494951
264.0,127.55072562162162
264.0,127.67117243434342
264.0,127.7916288006757
264.0,127.91207754882157
264.0,128.03253321283782
264.0,128.1529858215488
264.0,128.27344309797297
264.0,128.393896010101
264.0,128.5143470912162
264.0,128.63480025252525
264.0,128.75524835472973
268.0,128.87570705387205
264.0,128.99615833108106
264.0,129.1166185925926
264.0,129.23777760135135
264.0,129.35954913804713
264.0,129.48000280405407
264.0,129.60045628282828
264.0,129.72091056756756
264.0,129.84136671380472
264.0,129.96181545945944
264.0,130.08227466666668
264.0,130.20272135472973
264.0,130.32318174410776
264.0,130.44362564189188
264.0,130.5640872188552
264.0,130.68473369360268
264.0,130.8051974797297
264.0,130.92564372727273
264.0,131.04610476689186
264.0,131.1665515218855
264.0,131.28700945270273
264.0,131.40745691919193
264.0,131.52791355743244
264.0,131.6483645117845
264.0,131.76881912162162
264.0,131.8892732929293
264.0,132.00972522635135
264.0,132.13017807070707
264.0,132.25062938851352
264.0,132.37108492592594
264.0,132.49153594256757
264.0,132.61199565993266
264.0,132.73244022297297
264.0,132.8529035185185
264.0,132.97354852861955
264.0,133.09401060472973
264.0,133.21457314527026
264.0,133.33674119528618
264.0,133.45719100675677
264.0,133.57764847474746
264.0,133.69809506418918
264.0,133.81855724915823
264.0,133.93900251013514
264.0,134.05905959322035
264.0,134.17910218243242
264.0,134.29915220677967
264.0,134.41919742567566
264.0,134.53923936271187
264.0,134.65929286148648
264.0,134.7795353310811
264.0,134.89959058305084
264.0,135.019636722973
264.0,135.13968113220338
264.0,135.25972991216216
264.0,135.3797703220339
264.0,135.49982618243243
264.0,135.6200703783784
264.0,135.7401240779661
264.0,135.86016772635134
264.0,135.98021303728817
264.0,136.1002608885135
264.0,136.22050528716215
264.0,136.3405614881356
264.0,136.46060259459458
264.0,136.58065225084744
264.0,136.70070117567568
264.0,136.8207433762712
264.0,136.94079749324325
264.0,137.06104049662162
264.0,137.18109348813562
264.0,137.30341735254237
264.0,137.42382500675677
264.0,137.54406736824322
264.0,137.6641250813559
264.0,137.7841685912162
264.0,137.90421635932202
264.0,138.02426267905403
264.0,138.14430381694913
264.0,138.264358527027
264.0,138.38460223648647
264.0,138.50465864406777
264.0,138.62470005067567
264.0,138.7447489118644
264.0,138.86479472972974
264.0,138.98483729491525
264.0,139.10489095945948
264.0,139.22513727702702
264.0,139.3451882
264.0,139.46523413175674
264.0,139.58527792881355
264.0,139.70533157432433
264.0,139.82557312162163
264.0,139.94563011525423
264.0,140.06566899324326
264.0,140.1857196237288
264.0,140.30576660135134
264.0,140.42580823050847
264.0,140.54586005405406
264.0,140.66610415878375
264.0,140.78615992881356
264.0,140.90620418243245
264.0,141.0262499457627
264.0,141.1462982635135
264.0,141.2675362135593
264.0,141.38841898310812
264.0,141.5084653559322
268.0,141.62851915202702
264.0,141.74876280405408
268.0,141.86881784745762
264.0,141.988857875
264.0,142.1089045118644
264.0,142.22895284797295
264.0,142.34899650847458
264.0,142.46905260472974
264.0,142.58929434797295
264.0,142.77136119655174
264.0,143.06766179322034
264.0,143.18770614864866
264.0,143.30775161016948
264.0,143.427798125
264.0,143.54783945084748
264.0,143.6678960641892
264.0,143.7881397635135
264.0,143.90819337288136
264.0,144.02823788175675
264.0,144.14828311525426
264.0,144.26833089189188
264.0,144.38857670608107
264.0,144.50863176949153
264.0,144.62867406081082
264.0,144.74872198644067
264.0,144.86877109797297
264.0,144.98881036271186
264.0,145.10886600675676
264.0,145.2294820442177
264.0,145.35139644932434
264.0,145.47143812542373
264.0,145.5914932027027
264.0,145.71173539527027
264.0,145.83178623728813
264.0,145.9518300912162
264.0,146.07187635932203
264.0,146.19192334121624
264.0,146.31196522711863
264.0,146.43202149662162
264.0,146.55226474662163
264.0,146.67231738305085
264.0,146.79236125675675
264.0,146.91241045762712
264.0,147.0324615168919
266.0,147.15270581081083
264.0,147.27276190508476
264.0,147.3927994560811
264.0,147.51284763728816
264.0,147.63289714864865
264.0,147.7529405762712
264.0,147.87299469932432
264.0,147.9932366824324
264.0,148.11328904067796
264.0,148.233332375
264.0,148.35337827457624
264.0,148.47342923310813
264.0,148.5934737457627
264.0,148.71352821283784
264.0,148.83377147297296
268.0,148.95381892881358
264.0,149.0738652939189
264.0,149.1939095694915
264.0,149.31695271864407
264.0,149.4368552983051
264.0,149.5568995337838
264.0,149.67694545084746
264.0,149.79699519594595
264.0,149.9170349220339
266.0,150.03709251689187
264.0,150.15733060472974
264.0,150.27738090847458
264.0,150.39742737837838
264.0,150.51747570847456
264.0,150.63752848310813
264.0,150.75777001351352
264.0,150.87782495593223
264.0,150.99786277027025
264.0,151.1179136847458
264.0,151.23796027702704
264.0,151.35800791525423
264.0,151.47805931081083
264.0,151.59830440202703
264.0,151.71835158305086
264.0,151.83839798986486
264.0,151.95844335254236
264.0,152.07849666554054
264.0,152.1985375016949
264.0,152.31859317229728
264.0,152.43883777027028
264.0,152.55889001355933
264.0,152.67893333108105
264.0,152.79897982711864
264.0,152.91902923310812
264.0,153.03927353716216
264.0,153.1593287898305
264.0,153.2805813118644
264.0,153.40124603040542
264.0,153.52148988175676
264.0,153.64154451864408
264.0,153.7615894189189
264.0,153.88163592881355
264.0,154.0016859222973
264.0,154.12172373559324
264.0,154.24178090540542
264.0,154.3620224222973
264.0,154.4820760542373
264.0,154.60212260810812
264.0,154.72216783389828
264.0,154.84221522972976
264.0,154.96245847297297
264.0,155.08251426440677
264.0,155.20255729391891
264.0,155.3226085457627
264.0,155.44265488851352
264.0,155.56269901355932
264.0,155.68275193243244
264.0,155.80299577702704
264.0,155.92304851186438
264.0,156.04308815540543
264.0,156.16313596949152
264.0,156.2831844189189
264.0,156.4032268101695
264.0,156.52328492229728
264.0,156.64352821283782
264.0,156.76357870847454
264.0,156.88362033445947
264.0,157.00366630847458
264.0,157.1237183108108
264.0,157.24457929830507
264.0,157.3658435810811
264.0,157.48588827457627
264.0,157.605937027027
264.0,157.72618119594597
264.0,157.8462331559322
264.0,157.9662801418919
264.0,158.08632773559322
264.0,158.2063776216216
264.0,158.32641679322035
264.0,158.4464718344595
264.0,158.56671207094595
264.0,158.6867657118644
264.0,158.80681050675676
264.0,158.9268569118644
264.0,159.04690747297298
264.0,159.1671498277027
264.0,159.28720535932203
264.0,159.40724580067567
264.0,159.527298220339
264.0,159.64734760135136
264.0,159.76739042033898
264.0,159.8874439966216
264.0,160.00768244594596
264.0,160.12773604745763
264.0,160.24777994256755
264.0,160.3678290779661
264.0,160.4878802060811
264.0,160.60792036949152
264.0,160.72797392229734
264.0,160.8482158175676
264.0,160.96826766440677
264.0,161.0883134087838
264.0,161.20660653521128
264.0,161.33125677364868
264.0,161.45130549830512
264.0,161.5713425337838
264.0,161.6913895355932
264.0,161.81143909459456
264.0,161.9314819559322
264.0,162.051539375
264.0,162.17178264864864
264.0,162.2918343457627
264.0,162.41187994932434
264.0,162.53192365084743
264.0,162.65197644594593
264.0,162.77221518243243
264.0,162.8922706338983
264.0,163.01231216216217
264.0,163.13236685084746
264.0,163.25241302027027
264.0,163.37245735932203
264.0,163.49250661824325
264.0,163.6127492804054
264.0,163.73280343728814
264.0,163.85284711148648
264.0,163.9728978135593
264.0,164.09294594932433
264.0,164.2129872644068
264.0,164.33303754391892
264.0,164.45328296283782
264.0,164.57333214915252
264.0,164.69338091891893
264.0,164.81342713220337
264.0,164.93347813175674
264.0,165.05372197635134
264.0,165.17377829830508
264.0,165.29559791525423
264.0,165.4161032939189
264.0,165.53634790878377
264.0,165.65640380677965
264.0,165.7764445033784
264.0,165.8964904101695
264.0,166.01653744932432
264.0,166.13657944745765
264.0,166.25663636486487
264.0,166.3768799695946
264.0,166.49693580338982
264.0,166.6169770777027
264.0,166.73701958644068
264.0,166.85707011486488
264.0,166.97711036271187
264.0,167.09717043243245
264.0,167.21741363175676
264.0,167.3374647220339
264.0,167.45750524662162
264.0,167.57755166440677
264.0,167.69760275
264.0,167.81784719932432
264.0,167.93790480677967
264.0,168.0579457060811
264.0,168.17799545423728
264.0,168.2980424831081
264.0,168.41808578983049
264.0,168.5381394222973
264.0,168.65838023986487
264.0,168.7784342440678
264.0,168.8984775506757
264.0,169.01852583050848
264.0,169.13857716216216
264.0,169.25968208135592
264.0,169.38069834797298
264.0,169.50074146101696
264.0,169.6207927027027
264.0,169.74103503716216
264.0,169.86109522372882
264.0,169.9811360304054
264.0,170.10118481694914
264.0,170.22122969594594
264.0,170.34127268474577
264.0,170.46132593243243
264.0,170.58157235472973
264.0,170.7016254271186
264.0,170.82167012837837
264.0,170.94171567118644
264.0,171.06176292905405
264.0,171.1818033084746
264.0,171.3018596114865
264.0,171.4220996891892
264.0,171.54215185762712
264.0,171.66219655067567
264.0,171.78224266101694
264.0,171.90229430743244
264.0,172.02253793918916
264.0,172.14259524067796
264.0,172.26263792905405
264.0,172.38268610847456
264.0,172.50273525675675
264.0,172.62277365423728
264.0,172.74283031756758
264.0,172.86307215878378
264.0,172.98312630508474
264.0,173.10317044932432
264.0,173.2237468537415
264.0,173.34610394256757
264.0,173.46615875254238
264.0,173.58619916216216
264.0,173.70624847118643
264.0,173.82629892905405
264.0,173.94634034237288
264.0,174.0663960304054
264.0,174.1866348581081
264.0,174.30668950847456
264.0,174.42673212837838
264.0,174.54678069152544
264.0,174.66683079054053
264.0,174.78687235254236
264.0,174.90692596959462
264.0,175.02716761486488
264.0,175.14721820677968
264.0,175.2672648445946
264.0,175.38730985762712
264.0,175.50736395608106
264.0,175.62760594932433
264.0,175.74766077966103
264.0,175.86769982432432
264.0,175.987751
264.0,176.10779812837836
264.0,176.22784346779662
264.0,176.3478954054054
264.0,176.4681397195946
264.0,176.58818922711862
264.0,176.7082334391892
264.0,176.82827985762714
264.0,176.94833256081083
264.0,177.0683730338983
264.0,177.1884299189189
264.0,177.31037891525426
264.0,177.4305497804054
264.0,177.55079227364868
264.0,177.670848620339
264.0,177.79089040878378
264.0,177.91093840677965
264.0,178.03098647297298
264.0,178.1510277322034
264.0,178.27108276013513
264.0,178.39132521621622
264.0,178.51138173898306
264.0,178.63142545608108
264.0,178.75147280000002
264.0,178.87151975337838
264.0,178.99155993898304
264.0,179.11161507432433
264.0,179.23186008445947
264.0,179.35191284745764
264.0,179.4719589864865
264.0,179.59200411525424
264.0,179.7120514966216
264.0,179.83229471621624
264.0,179.952351179661
264.0,180.0723930810811
264.0,180.19244365084748
264.0,180.31249099662165
264.0,180.43253358644068
264.0,180.55258443243244
264.0,180.6728286114865
264.0,180.79288092542373
264.0,180.91292530405406
264.0,181.0329721694915
264.0,181.15302312499998
264.0,181.2743773559322
264.0,181.39514758445944
264.0,181.5151922440678
264.0,181.6352426114865
264.0,181.75548432094592
264.0,181.8755394881356
264.0,181.99558307094594
264.0,182.11563209152544
264.0,182.23568075337838
264.0,182.35572380338982
264.0,182.47577380405406
264.0,182.5960166418919
264.0,182.7160714
264.0,182.83611527702703
264.0,182.9561659525424
264.0,183.0762122635135
264.0,183.19625239661016
264.0,183.31630764527029
264.0,183.43655007432432
264.0,183.5566015186441
264.0,183.67665006418918
264.0,183.79669445762713
264.0,183.9167464054054
264.0,184.03698961824327
264.0,184.15704584067797
264.0,184.27708658445945
264.0,184.3971355186441
266.0,184.5171829594595
264.0,184.63722454576268
264.0,184.7572780472973
264.0,184.87751952364863
264.0,184.99757246779663
264.0,185.11761689864863
264.0,185.238661379661
264.0,185.36055472972976
264.0,185.48060859661015
264.0,185.60064641554052
264.0,185.72069447457628
264.0,185.84074273986488
264.0,185.96078786101697
264.0,186.08084359797297
264.0,186.20108601013513
264.0,186.3211401864407
264.0,186.44117994256757
264.0,186.56122770169495
264.0,186.681275902027
264.0,186.8013204779661
264.0,186.92137737162165
264.0,187.0416181891892
264.0,187.16166955593218
264.0,187.2817142939189
264.0,187.40175790508474
264.0,187.52180964189188
268.0,187.64205195945948
264.0,187.76210684067794
264.0,187.88214934459458
264.0,188.00220053898306
264.0,188.1222497027027
264.0,188.24229185762712
264.0,188.36234285810812
264.0,188.48258458783783
264.0,188.60263930847458
264.0,188.722683625
264.0,188.842732959322
264.0,188.9627810135135
264.0,189.0828224
264.0,189.2030152027027
264.0,189.3253552881356
264.0,189.44540207094593
264.0,189.56544723728814
264.0,189.6855039087838
264.0,189.80574739189188
264.0,189.92579570508474
264.0,190.04584117567566
264.0,190.16588491864408
264.0,190.28593748648646
264.0,190.40618043581082
264.0,190.5262349457627
264.0,190.64627669256757
264.0,190.76632515932204
264.0,190.8863731385135
264.0,191.006415620339
264.0,191.12647231756756
264.0,191.2467155641892
264.0,191.3667696983051
264.0,191.48681026351352
264.0,191.60685712542372
264.0,191.72690572972974
264.0,191.8469495694915
264.0,191.9670053885135
268.0,192.08724977364864
264.0,192.20729989152545
264.0,192.32734179054054
264.0,192.4473873559322
264.0,192.56743914864865
264.0,192.68768309459458
264.0,192.80774161694916
264.0,192.9277812364865
264.0,193.0478301898305
264.0,193.16787554054054
264.0,193.28948024067796
264.0,193.4099981418919
264.0,193.5300490983051
264.0,193.65009907094594
264.0,193.77013991864405
264.0,193.8901905641892
264.0,194.01043678716215
264.0,194.13048575932203
264.0,194.2505337837838
264.0,194.37057933898305
264.0,194.49063266891892
264.0,194.61087472635134
264.0,194.73092913559321
264.0,194.8509686554054
264.0,194.9710192983051
264.0,195.09106693243243
264.0,195.2111106338983
264.0,195.33116405743243
264.0,195.4514054560811
264.0,195.57146081694916
264.0,195.69150160135132
264.0,195.8115497627119
264.0,195.9315993918919
264.0,196.05164286101694
264.0,196.17169680743245
264.0,196.29193760472972
264.0,196.41198821355934
264.0,196.53203439864865
264.0,196.6520779661017
264.0,196.77212978716219
264.0,196.8923716722973
264.0,197.01242892881353
264.0,197.13247161824324
264.0,197.25384676870746
264.0,197.37520427457628
264.0,197.49526091554054
264.0,197.6155037533784
264.0,197.73555438644067
264.0,197.85559732432435
264.0,197.97564433559322
264.0,198.09569505405406
264.0,198.21594068243243
264.0,198.3359954101695
264.0,198.45603657094594
264.0,198.5760846881356
264.0,198.696131125
264.0,198.8161735220339
264.0,198.93622782432433
264.0,199.05647416554052
264.0,199.1765283491525
268.0,199.29657058445946
264.0,199.41661584745762
264.0,199.5366647635135
264.0,199.6567049423729
264.0,199.77676266554053
264.0,199.89700614189192
264.0,200.0170572338983
264.0,200.13710311148648
264.0,200.25714784067796
264.0,200.37719950675677
264.0,200.4974439087838
264.0,200.6174935762712
264.0,200.73753575
264.0,200.857583840678
264.0,200.97763566216216
264.0,201.09767795254237
264.0,201.21797209491527
264.0,201.33980631864407
264.0,201.4598530439189
264.0,201.57989315932204
264.0,201.6999506858108
264.0,201.82019544594596
264.0,201.9402485457627
264.0,202.06029160135134
264.0,202.18033397627119
264.0,202.3003852635135
264.0,202.4206286047297
264.0,202.540687420339
264.0,202.66073069932435
264.0,202.7807777661017
264.0,202.9008267364865
264.0,203.02086815932205
264.0,203.14092276013514
264.0,203.2611651081081
264.0,203.38121927457627
264.0,203.50126153378378
264.0,203.62130900338983
264.0,203.7413535945946
264.0,203.86139569830507
264.0,203.98145129391892
264.0,204.10169569256757
264.0,204.22174917288135
264.0,204.34179510810813
264.0,204.46183970847457
264.0,204.58188871283784
264.0,204.70213120608108
264.0,204.8221866644068
264.0,204.94223178040542
264.0,205.06228081694914
264.0,205.1823279864865
264.0,205.30417734237287
264.0,205.4244477905405
264.0,205.54449335932205
264.0,205.66454610135136
264.0,205.78458903728813
264.0,205.90464381756755
264.0,206.0248881722973
264.0,206.1449390644068
264.0,206.26498422972972
264.0,206.38502900338983
264.0,206.5050761891892
264.0,206.6253195304054
264.0,206.74537526779662
264.0,206.86542019256757
264.0,206.98546919999998
264.0,207.10551699324324
264.0,207.22555861016951
264.0,207.34560985472973
264.0,207.465851625
264.0,207.58590660338984
264.0,207.705951777027
264.0,207.82599945423726
264.0,207.94604952027026
264.0,208.06608743050845
264.0,208.1861424189189
264.0,208.30638465202705
264.0,208.42643715593218
264.0,208.5464868918919
264.0,208.6665306237288
264.0,208.78658148648648
264.0,208.90682127702703
264.0,209.026876420339
264.0,209.14691904391893
264.0,209.26865772542374
264.0,209.38965129152544
264.0,209.50970708445945
264.0,209.62995028716216
264.0,209.75000012542375
264.0,209.87004585135136
264.0,209.9900921118644
264.0,210.1101472837838
264.0,210.23038934121624
264.0,210.3504462338983
264.0,210.4704810472973
264.0,210.59053354237287
264.0,210.7105786216216
264.0,210.83062410847455
264.0,210.9506795439189
264.0,211.0709235168919
264.0,211.19097414237288
264.0,211.31101599662162
264.0,211.43106150847458
264.0,211.55111350675676
264.0,211.67115616271187
264.0,211.79121328378378
264.0,211.91145576013514
264.0,212.0315025898305
264.0,212.15154659797295
264.0,212.2715935898305
264.0,212.3916453277027
264.0,212.51189171283784
264.0,212.63194688135593
264.0,212.75198833783784
264.0,212.87203752542374
264.0,212.9920847331081
264.0,213.11212696610173
264.0,213.23279284121622
264.0,213.35425167118643
264.0,213.4743010439189
264.0,213.59434557288137
264.0,213.71440143243245
264.0,213.8346449831081
264.0,213.95469401694916
264.0,214.07473796283784
264.0,214.19478208474575
264.0,214.31483478378377
264.0,214.4350800135135
264.0,214.5551380542373
264.0,214.67517735135135
264.0,214.79522213220338
264.0,214.91526919594597
264.0,215.03531287796608
264.0,215.15536834797297
264.0,215.2756148581081
264.0,215.3956664779661
264.0,215.515711402027
264.0,215.63575739322036
264.0,215.75580792567567
264.0,215.87584857966104
264.0,215.99590451351352
264.0,216.1161472702703
264.0,216.2361984338983
264.0,216.3562390168919
264.0,216.4762848644068
264.0,216.59633503716216
264.0,216.7165812094595
264.0,216.83663833559322
264.0,216.95668061486487
264.0,217.07672777966104
264.0,217.19678614864864
264.0,217.31885302711865
264.0,217.43889632094593
264.0,217.55894619999998
264.0,217.6789975641892
264.0,217.79903748135592
264.0,217.91908958108104
264.0,218.03933297635135
264.0,218.15938206440674
264.0,218.27943064527028
264.0,218.39947734915253
264.0,218.51953045608107
264.0,218.63977244256756
264.0,218.75982744745764
264.0,218.8798674932432
264.0,218.99991758983052
264.0,219.1199617871622
264.0,219.24000507796612
264.0,219.36005864864865
264.0,219.48030398310812
264.0,219.60035859322034
264.0,219.72040194594598
264.0,219.84044992542374
264.0,219.960495375
264.0,220.0805368237288
264.0,220.20059330743243
264.0,220.32083671283783
264.0,220.4408901694915
264.0,220.56093411148646
264.0,220.68097880000002
264.0,220.80102940202698
264.0,220.92127198986486
268.0,221.04132866779662
264.0,221.1613727331081
264.0,221.28353310884353
264.0,221.4041037254237
264.0,221.52415624324323
264.0,221.6443996689189
264.0,221.76445171864407
264.0,221.88449368918918
264.0,222.00453979322035
264.0,222.12459086824325
264.0,222.24483647635134
264.0,222.3648916644068
264.0,222.48493387162165
264.0,222.60498231525426
264.0,222.72503162500004
264.0,222.84507553898305
264.0,222.96512917229728
264.0,223.08536664189188
264.0,223.20542405084745
264.0,223.32546465540537
264.0,223.44551499661017
264.0,223.56556388513516
264.0,223.6856050338983
264.0,223.80565863175676
264.0,223.92590273986482
264.0,224.04595235932206
264.0,224.16599869932435
264.0,224.28604574915252
264.0,224.4060985777027
264.0,224.5263395777027
264.0,224.64639552542369
264.0,224.76643426013516
264.0,224.88648362372882
264.0,225.00653119256754
264.0,225.12657661694917
264.0,225.2476244305085
264.0,225.4457023401361
264.0,225.72619836949153
264.0,225.84625307094595
264.0,225.96649733108106
264.0,226.08655282372882
264.0,226.20659529391895
264.0,226.3266426881356
264.0,226.4466900101351
264.0,226.56673028813557
264.0,226.6867867702703
264.0,226.80702946621622
264.0,226.92708310508476
264.0,227.0471267972973
264.0,227.16717299322036
264.0,227.28722190878378
264.0,227.40746616891892
264.0,227.52752096949152
264.0,227.64756345945943
264.0,227.76761344067793
264.0,227.88766211148646
264.0,228.0077023932203
264.0,228.1277554831081
264.0,228.2479976385135
264.0,228.3680526474576
264.0,228.48809482094597
264.0,228.60814121016952
264.0,228.72819148310816
264.0,228.8482326745763
264.0,228.96828915202704
264.0,229.08853201351351
264.0,229.208887179661
264.0,229.33126891864407
264.0,229.4513214662162
264.0,229.57156479054055
264.0,229.69161594915252
264.0,229.8116607533784
264.0,229.93170703728816
264.0,230.05175896283785
264.0,230.17179813220335
264.0,230.29185473310812
264.0,230.41209476013515
264.0,230.5321485694915
264.0,230.65219242567568
264.0,230.77223829152547
264.0,230.89229003716218
264.0,231.01253417567568
264.0,231.1325892508475
264.0,231.25262800675674
264.0,231.37267756610171
264.0,231.49272425
264.0,231.6127669728814
264.0,231.73282014864864
264.0,231.85306390878375
264.0,231.97311810847458
264.0,232.09316468581076
264.0,232.21321004067795
264.0,232.33325982770268
264.0,232.45329796271187
264.0,232.57335614527028
264.0,232.6935977601351
264.0,232.81365257288138
264.0,232.9336968108108
264.0,233.0537413694915
264.0,233.17378877364865
264.0,233.2961612779661
264.0,233.41672451689186
264.0,233.5367741423729
264.0,233.6568225540541
264.0,233.77686497288133
264.0,233.89691858108105
264.0,234.01716194932433
264.0,234.13721185423728
264.0,234.25725805405406
264.0,234.37730491525426
264.0,234.49735789864866
264.0,234.6176006554054
264.0,234.7376562338983
264.0,234.85769791554054
264.0,234.97774703728817
264.0,235.09779377702702
264.0,235.2178377661017
264.0,235.3378907060811
264.0,235.4581321114865
264.0,235.578184281356
264.0,235.69822622297295
264.0,235.81827504745758
264.0,235.93832592229734
264.0,236.0583676101695
264.0,236.17842284121622
264.0,236.29866313851352
264.0,236.4187143491526
264.0,236.53875835472974
264.0,236.65880545084744
264.0,236.7788592601351
264.0,236.89910307094593
264.0,237.01915771186438
264.0,237.13919599662162
264.0,237.2603248
264.0,237.38131875675674
264.0,237.5013749254237
264.0,237.62141947635138
264.0,237.7414657932203
264.0,237.8615133108108
264.0,237.98155370847454
264.0,238.10160787162164
264.0,238.22185124662164
264.0,238.34190281355927
264.0,238.46194836148652
264.0,238.5819932576271
264.0,238.70204883783782
264.0,238.82229107770266
264.0,238.94234830508475
264.0,239.06238528378378
264.0,239.18243493220342
264.0,239.30248069932438
264.0,239.4225256338983
264.0,239.54258036486485
264.0,239.66282426013512
264.0,239.78287677627117
264.0,239.90291824324325
264.0,240.022965420339
264.0,240.1430137027027
264.0,240.26305879322032
264.0,240.38311519594592
264.0,240.50335739527026
264.0,240.62340639322036
264.0,240.7434501587838
264.0,240.86349387118648
264.0,240.9835477331081
264.0,241.10378902702703
264.0,241.22431786440677
264.0,241.34571325084747
264.0,241.46576808445948
264.0,241.58601140202705
264.0,241.7060654542373
264.0,241.82610973310813
264.0,241.94615800677965
264.0,242.06620679054052
264.0,242.18624784406776
264.0,242.30630106756757


==> data/mcp_open_conflict.csv <==
Single,Time
272.0,0.05891365240641711
272.0,0.17541836170212763
272.0,0.295537152631579
272.0,0.41514665775401066
272.0,0.5334471223404256
272.0,0.6530704388888888
272.0,0.7705338524590165
272.0,0.8888300268817204
268.0,1.0084484371584699
268.0,1.1258617228260868
272.0,1.2458036573033708
272.0,1.362543748603352
272.0,1.483044088888889
270.0,1.6021946467391304
272.0,1.7195339456521739
272.0,1.838857175531915
272.0,1.957774156424581
272.0,2.075190141304348
272.0,2.1957559945355194
272.0,2.3131356923076924
272.0,2.432237879120879
272.0,2.550613994594595
272.0,2.6685084945652178
272.0,2.7885109052631574
272.0,2.9055231648936166
272.0,3.0241935645161298
272.0,3.145067917582417
268.0,3.2609969125683067
272.0,3.381743039106145
272.0,3.502603831521739
272.0,3.6227959120879123
272.0,3.7420688609625667
272.0,3.859732839779006
272.0,3.9806147845303865
272.0,4.098506417582418
272.0,4.21736106557377
272.0,4.335362066666667
272.0,4.453345939890711
272.0,4.573469368131868
272.0,4.691935931428572
272.0,4.810342148351648
272.0,4.928682769230769
272.0,5.046726902702703
272.0,5.16705170967742
272.0,5.284689223404255
272.0,5.402613905263158
268.0,5.523674614130435
272.0,5.640637804347826
272.0,5.759451143646409
272.0,5.87850089673913
272.0,5.995166813559322
272.0,6.115734849162012
272.0,6.23380149717514
272.0,6.353140777777778
268.0,6.471797568306012
272.0,6.588636086956522
272.0,6.7091913021978025
272.0,6.826753573863638
272.0,6.945856363128492
272.0,7.064723232044198
272.0,7.18229579329609
272.0,7.3018475469613255
268.0,7.4206932459893045
272.0,7.539619818681318
272.0,7.659275918032787
272.0,7.777420081521739
272.0,7.897729730337079
272.0,8.016018494444443
272.0,8.135136793478262
272.0,8.252295278688525
272.0,8.37172741011236
272.0,8.492036550264551
272.0,8.610192579787235
272.0,8.727299243243243
272.0,8.847636932960894
272.0,8.965472826815642
272.0,9.084970369565218
268.0,9.203985832432434
268.0,9.321400956284153
270.0,9.44114547027027
272.0,9.55884810326087
272.0,9.67742405945946
272.0,9.796042240641711
272.0,9.914112930107526
272.0,10.034547368421054
272.0,10.152448444444445
272.0,10.27060626737968
272.0,10.390410807692307
272.0,10.508318648351647
272.0,10.628282021390374
268.0,10.74584367032967
272.0,10.864113788043479
272.0,10.98288488888889
272.0,11.10119476111111
272.0,11.221179814207648
272.0,11.339230269230768
272.0,11.459098016483514
268.0,11.578877159340658
272.0,11.695993586021507
272.0,11.815398869565216
272.0,11.932969483516485
272.0,12.051671622950817
272.0,12.171161454545455
272.0,12.290139312849162
272.0,12.408347278688524
272.0,12.527899073033707
272.0,12.644569421348315
268.0,12.765542298913044
272.0,12.882501929347825
268.0,13.00130852197802
272.0,13.120722087431695
272.0,13.237595689839573
272.0,13.358727415300544
272.0,13.476273443820226
272.0,13.596065115384615
272.0,13.715141320652174
272.0,13.83266940425532
272.0,13.9522972849162
272.0,14.070426684782609
272.0,14.188899364640882
272.0,14.308898475409835
272.0,14.426081358695653
272.0,14.544346131147542
272.0,14.663430117318436
272.0,14.782342639784947
272.0,14.902045958115183
272.0,15.019489420212766
272.0,15.137727140540541
272.0,15.256471344262298
272.0,15.375233000000001
272.0,15.497324486772486
272.0,15.614284412698412
272.0,15.732602315217392
272.0,15.85215636111111
272.0,15.969856232044199
272.0,16.0893777
272.0,16.20715782795699
272.0,16.326950717514123
272.0,16.445516401098903
272.0,16.56282846368715
272.0,16.68299551871658
272.0,16.800686102702702
272.0,16.91930191304348
272.0,17.03902297837838
272.0,17.15538131521739
272.0,17.27527656353591
272.0,17.39400621978022
272.0,17.51212772826087
272.0,17.63178953038674
272.0,17.749492010928964
272.0,17.869497362162164
272.0,17.98889770899471
272.0,18.10596728191489
272.0,18.22630284864865
272.0,18.34443035955056
272.0,18.462764945652175
272.0,18.582498809782606
272.0,18.700784163934426
272.0,18.82086554189944
272.0,18.937915629834254
272.0,19.057673016574586
268.0,19.176011608695653
272.0,19.293662684491977
272.0,19.41323704945055
272.0,19.533025322222223
272.0,19.651766576086956
272.0,19.770210973404254
272.0,19.888172640211643
272.0,20.007130395604396
272.0,20.12613710869565
272.0,20.243849108695652
272.0,20.363613541436465
272.0,20.480615434065935
272.0,20.601167205555555
272.0,20.719299573770492
272.0,20.837750565934066
272.0,20.95731594623656
270.0,21.073789438888888
268.0,21.193778934065932
272.0,21.312208905555558
272.0,21.429698066298343
268.0,21.54895808839779
268.0,21.666661005405405
272.0,21.786002841530056
272.0,21.905487863636363
272.0,22.022921539325846
272.0,22.14203457142857
272.0,22.259766912568306
272.0,22.37836043169399
272.0,22.49814385326087
272.0,22.61616046236559
268.0,22.7383405
272.0,22.855069340540542
272.0,22.97420255135135
268.0,23.09352136756757
272.0,23.21174612432432
272.0,23.330308483870972
272.0,23.44956662162162
272.0,23.569143251336897
272.0,23.688359307692306
272.0,23.806430358695657
272.0,23.926397722222223
272.0,24.044019834254144
272.0,24.162415151351347
272.0,24.280724785714284
272.0,24.39938989673913
272.0,24.519097962365592
272.0,24.63667847368421
272.0,24.755325513089005
272.0,24.875616044943822
272.0,24.993014956756756
272.0,25.111726238888888
272.0,25.229252642458107
272.0,25.348705871508383
268.0,25.467975065573775
272.0,25.58499935869565
272.0,25.703755385026742
272.0,25.822861999999997
272.0,25.941461027777777
272.0,26.060381940540537
272.0,26.178579278688527
272.0,26.296866627027025
272.0,26.41591129120879
272.0,26.534381269230774
272.0,26.654003055248616
272.0,26.771341754098362
272.0,26.89081061111111
272.0,27.011196716666664
272.0,27.128230423913045
272.0,27.24889705291005
272.0,27.36684006842105
272.0,27.48702075625
272.0,27.60805231868132
272.0,27.725707032608693
272.0,27.84477148603352
270.0,27.964007655913978
268.0,28.08156991208791
272.0,28.201674163043474
272.0,28.319621055248618
272.0,28.43849357754011
272.0,28.556899027472525
272.0,28.674736048913047
272.0,28.794475743169397
272.0,28.91201323497268
272.0,29.03229555376344
268.0,29.15148663186813
272.0,29.26897201630435
272.0,29.387912999999998
272.0,29.505971378378376
272.0,29.624119785714285
272.0,29.7441182
272.0,29.861258519337014
272.0,29.98099993048128
268.0,30.10011353260869
272.0,30.2179575027027
268.0,30.33715793922652
272.0,30.454551447513808
272.0,30.573643005555557
272.0,30.69182588333333
272.0,30.810507099447516
268.0,30.930484627777776
272.0,31.04761902702702
272.0,31.16786444919786
268.0,31.286264624999998
272.0,31.40407952910053
272.0,31.525872601092896
272.0,31.643225875000006
272.0,31.763018545945943
272.0,31.88083637430168
272.0,31.998658347826087
272.0,32.12075666666667
272.0,32.2376970718232
272.0,32.35559895555556
272.0,32.47472492655367
272.0,32.59293997765363
272.0,32.71275797206704
272.0,32.83123110734463
272.0,32.94976347826087
272.0,33.06908360215054
272.0,33.1868622311828
272.0,33.30626688950276
272.0,33.42398949444444
272.0,33.54246068539326
272.0,33.66179667955801
272.0,33.780339857923494
272.0,33.89968122346369
272.0,34.01732052173914
272.0,34.13639611111111
272.0,34.25536461052632
272.0,34.37264824338624
272.0,34.4916005
272.0,34.610381527777776
272.0,34.728348694915255
272.0,34.84793629189189
268.0,34.966064423913046
272.0,35.08427810169491
272.0,35.20432702247191
272.0,35.32086773888889
272.0,35.44320975956284
268.0,35.56240104918032
272.0,35.68035042553192
272.0,35.79886785561497
272.0,35.91698327027027
272.0,36.03798679041916
272.0,36.1549439273743
272.0,36.27350899447514
272.0,36.392977644808745
272.0,36.51056425405405
272.0,36.63186638709678
272.0,36.749859764397904
272.0,36.86831596825397
272.0,36.986782906077345
270.0,37.10482567391305
268.0,37.223816723756904
272.0,37.34276494054054
272.0,37.46103158152174
272.0,37.58116985714286
272.0,37.69840457062147
272.0,37.818912338888886
268.0,37.93628806010929
272.0,38.05426367955801
272.0,38.174423016574586
272.0,38.29183974860336
272.0,38.41095228108108
270.0,38.529498875
272.0,38.64721626775956
272.0,38.765867386243386
272.0,38.88468827173913
272.0,39.00411043010753
272.0,39.12217621925134
272.0,39.240457608465604
272.0,39.35927650000001
272.0,39.4804035775401
272.0,39.598470439153445
272.0,39.71955030851064
272.0,39.836613743169394
272.0,39.95554490810811
268.0,40.07374300543478
272.0,40.191677059782606
272.0,40.31158455113636
272.0,40.42876524043716
272.0,40.548910622222216
272.0,40.66688428723404
272.0,40.7850200874317
268.0,40.905020010752686
272.0,41.02300284530387
272.0,41.14125463934426
272.0,41.26015876756757
272.0,41.37766961827957
272.0,41.50040532960894
272.0,41.617225829545454
272.0,41.73586160655738
272.0,41.85563172972972
272.0,41.97344255494505
268.0,42.09359038251366
272.0,42.21111990374332
272.0,42.32979141935484
272.0,42.44889988586956
268.0,42.566559389189194
272.0,42.6858817180851
272.0,42.804728188172035
272.0,42.922432300546454
268.0,43.04211708695652
272.0,43.15979916042781
268.0,43.278767447513815
272.0,43.39693458333333
272.0,43.51779276086957
272.0,43.63675880434782
272.0,43.75419096666667
272.0,43.87456953439154
272.0,43.99344161052632
272.0,44.11049483597884
272.0,44.231278010989016
272.0,44.34790102209945
272.0,44.46749638547485
272.0,44.58515347513812
272.0,44.7035278579235
272.0,44.82430706077348
272.0,44.941596761111114
272.0,45.060438612359555
272.0,45.178170467391304
272.0,45.297130427807495
272.0,45.4160084262295
272.0,45.53373079781421
272.0,45.65258972928176
272.0,45.77234159444444
272.0,45.889703511363635
272.0,46.011233252808985
272.0,46.12845888826815
272.0,46.247911150837986
272.0,46.367750802197804
272.0,46.484819392265194
272.0,46.60428727118644
272.0,46.72264215384616
272.0,46.84097737853107
272.0,46.960215055248625
272.0,47.076650357954534
272.0,47.1964865945946
272.0,47.315148619565214
272.0,47.43358769354839
272.0,47.554884201086956
272.0,47.67258905913978
272.0,47.791829951351346
272.0,47.90964060326087
272.0,48.02775425668449
272.0,48.14885130939226
272.0,48.26673162162162
272.0,48.386511268156426
272.0,48.50381
272.0,48.62127668648648
272.0,48.74177493650794
272.0,48.860111877005345
272.0,48.97726050531915
272.0,49.09647212707183
272.0,49.215200596590904
272.0,49.33467336065573
272.0,49.45321679005525
272.0,49.57170676086957
272.0,49.68992942702702
272.0,49.8081775388889
272.0,49.927829049723755
272.0,50.04542757222222
272.0,50.16335943093923
272.0,50.283677044198896
272.0,50.40154285164835
272.0,50.520463372222224
272.0,50.639990927777774
272.0,50.75701386592179
272.0,50.878794983516485
268.0,50.99666954644808
272.0,51.11595408602152
268.0,51.233700285714285
272.0,51.35111640983607
272.0,51.47267964893618
272.0,51.590767329729736
272.0,51.70994183243243
272.0,51.829096625
272.0,51.94674301069519
272.0,52.06588795081968
272.0,52.183732375690596
272.0,52.302076719780224
272.0,52.422241065573765
268.0,52.54004195652173
272.0,52.65887247567567
272.0,52.777750486338796
272.0,52.89583002762431
272.0,53.01559267977528
272.0,53.13288613068182
272.0,53.252410491803275
268.0,53.37064873913043
272.0,53.48854182539683
272.0,53.607993967567566
272.0,53.725870502702705
272.0,53.844421396739136
272.0,53.96430944382022
272.0,54.081312586592176
270.0,54.2014704117647
272.0,54.319295625668445
272.0,54.43874493888889
272.0,54.55798025966852
272.0,54.67421556647399
272.0,54.79492751086956
272.0,54.912467616216205
272.0,55.03165557692308
272.0,55.15063789560439
272.0,55.26826034065933
272.0,55.3884367819149
272.0,55.50918008152174
272.0,55.62715338586956
272.0,55.74718798882681
272.0,55.86457229032258
272.0,55.98443429670329
272.0,56.102476216666666
272.0,56.22112498360656
272.0,56.33940095604395
272.0,56.45774224590164
272.0,56.57709407650273
272.0,56.696360427027024
272.0,56.81413997252747
272.0,56.933944612903225
272.0,57.051723075268825
272.0,57.17006694708995
272.0,57.28966602777777
272.0,57.40699002185792
272.0,57.52737388108108
268.0,57.64423258695651
272.0,57.76283369398907
272.0,57.881510994565225
272.0,57.999982083798876
272.0,58.11923410215053
272.0,58.23740431491713
272.0,58.35556102162162
272.0,58.474873081081086
272.0,58.59241233695652
272.0,58.71293500543478
268.0,58.83159104371585
272.0,58.9493957978142
272.0,59.06851156830601
272.0,59.18709145251396
272.0,59.305916016483515
270.0,59.42439539344263
272.0,59.54383526086957
272.0,59.66266120652174
272.0,59.78073158064516
272.0,59.89966388888889
272.0,60.0182084402174
272.0,60.13677535164835
272.0,60.257787857923496
272.0,60.37529001621622
272.0,60.49467368478261
272.0,60.613118505555555
272.0,60.731348237288124
272.0,60.85147848066298
272.0,60.968792983146066
272.0,61.0875130879121
272.0,61.20745164444444
272.0,61.324337449438204
272.0,61.44432731693989
272.0,61.56230101685394
272.0,61.68081772777778
272.0,61.79945309289617
272.0,61.916959125683064
272.0,62.03719170491804
272.0,62.15542175824175
272.0,62.27370476756757
268.0,62.39259001657459
272.0,62.51021710497238
272.0,62.62940529608939
272.0,62.748070910112354
272.0,62.90572968333333
272.0,63.22421948128342
272.0,63.3413702074468
272.0,63.4618028
272.0,63.58060656842105
272.0,63.69871991578947
272.0,63.817534058201055
272.0,63.935268310160424
272.0,64.05277636756757
272.0,64.1709784863388
272.0,64.28838488826815
272.0,64.4072805828877
272.0,64.52529242408377
272.0,64.64372112698413
272.0,64.76155342631579
272.0,64.88032215425531
272.0,64.99848692670157
272.0,65.1163563015873
272.0,65.23364810752688
272.0,65.3529583172043
272.0,65.47029285326086
272.0,65.58879469021738
272.0,65.70711376344086
272.0,65.82486357526882
272.0,65.94354052688172
272.0,66.06087490624999
272.0,66.1799107891892
272.0,66.29695072486773
272.0,66.41528459067358
272.0,66.53418353403141
272.0,66.65159102659574
272.0,66.77045132105265
272.0,66.88862671428572
272.0,67.00618625396825
272.0,67.1277585989011
272.0,67.24605593406595
272.0,67.36362685026738
272.0,67.48302175
272.0,67.60072975935829
272.0,67.72042058421053
272.0,67.837735
272.0,67.9556332513369
272.0,68.07412709473684
272.0,68.1919943172043
272.0,68.31034778947368
272.0,68.42734327807487
272.0,68.54459387700535
272.0,68.66288195767196
272.0,68.77995390526316
272.0,68.89832840540541
272.0,69.01466865789475
272.0,69.13233922282609
272.0,69.25009975806452
272.0,69.36726029787233
272.0,69.48508335294119
272.0,69.60306351891892
272.0,69.71989375
272.0,69.83812773544973
272.0,69.95518911640211
272.0,70.07341856084655
272.0,70.19119324064171
272.0,70.30720435828877
272.0,70.42613341397849
272.0,70.54339166666666
272.0,70.66037682065216
272.0,70.77851636315789
272.0,70.89544435294117
272.0,71.01312108994709
272.0,71.1303122925532
272.0,71.24750374731182
272.0,71.36701420670391
272.0,71.48641445251397
272.0,71.60448991891893
272.0,71.72096697872341
272.0,71.83800760846562
272.0,71.95634315591397
272.0,72.07364413114755
272.0,72.19166668449199
272.0,72.30884054787234
272.0,72.42559423404256
272.0,72.54470660638297
272.0,72.66153830851064
272.0,72.77897502673797
272.0,72.89646955555556
272.0,73.01351626595743
272.0,73.1323369197861
272.0,73.24906197905759
272.0,73.36653910638297
272.0,73.48475382446809
272.0,73.60171629032257
272.0,73.71973840983607
272.0,73.83695244919785
272.0,73.95503065934065
272.0,74.07212683152174
272.0,74.1892410107527
272.0,74.30694738297872
272.0,74.42414314814815
272.0,74.54182141798942
272.0,74.66028674331551
272.0,74.7773199631579
272.0,74.89524386631017
272.0,75.01276751595745
272.0,75.12916011578947
272.0,75.24736479365079
272.0,75.36465288297873
272.0,75.48422516489362
272.0,75.60286224175825
272.0,75.71955270108695
272.0,75.83795025945946
272.0,75.95495194565218
272.0,76.072646875
272.0,76.19335451955307
272.0,76.3100748409091
272.0,76.42895292265193
272.0,76.54471895767195
272.0,76.66209526344086
272.0,76.7803467712766
272.0,76.89752433333334
272.0,77.01506175263158
272.0,77.13284508510638
272.0,77.24929724468085
272.0,77.36720502116403
272.0,77.48473118085107
272.0,77.60210511640213
272.0,77.71969679787233
272.0,77.83733953968255
272.0,77.95591140425532
272.0,78.07292498930481
272.0,78.18993691489361
272.0,78.30839164736841
272.0,78.42569268421052
272.0,78.54437582162161
272.0,78.66054813756614
272.0,78.77850446031746
272.0,78.89630673262032
272.0,79.01292574736843
272.0,79.13118547340426
272.0,79.24810615789472
272.0,79.365075342246
272.0,79.48524729319371
272.0,79.60241925396825
272.0,79.71965126519338
272.0,79.83765701129944
272.0,79.955022
272.0,80.07403827272726
272.0,80.19125389071039
272.0,80.30845715425532
272.0,80.42642296721311
272.0,80.54305812365591
272.0,80.66193994148936
272.0,80.77847837234042
272.0,80.89536479787233
272.0,81.01402212834225
272.0,81.13031264021164
272.0,81.2482457891892
272.0,81.36599457446808
272.0,81.4837218108108
272.0,81.6016271058201
272.0,81.7186996684492
272.0,81.83630694652406
272.0,81.9542647593583
272.0,82.07099105347594
272.0,82.18980157978723
272.0,82.30655594708995
272.0,82.4247689680851
272.0,82.5421329893617
272.0,82.65904671808511
272.0,82.7773302173913
272.0,82.89432589893617
272.0,83.01157611827958
272.0,83.13005710160428
272.0,83.24603332275133
268.0,83.36467216574586
272.0,83.48338316483516
272.0,83.60131833695652
272.0,83.71942012021857
272.0,83.83658725945946
272.0,83.95458356284153
268.0,84.07177788461539
272.0,84.18990477005347
272.0,84.30773376719577
272.0,84.42500231891891
272.0,84.54208091489362
272.0,84.65964936507936
272.0,84.77705019371727
272.0,84.89611016489363
272.0,85.01228837234042
272.0,85.13057934574468
272.0,85.24734211290323
272.0,85.36534628648648
272.0,85.48494285405405
272.0,85.60240090957447
272.0,85.72054500531914
272.0,85.83775835638298
272.0,85.95451608510638
272.0,86.0728319893048
272.0,86.19009295652175
272.0,86.3078512173913
272.0,86.4263723736842
272.0,86.54299310695187
272.0,86.66079602127658
272.0,86.77805579569892
272.0,86.89500454010695
272.0,87.01344335978837
272.0,87.1299326684492
272.0,87.24815939784945
272.0,87.3651810597826
272.0,87.48452637016575
272.0,87.6027662972973
272.0,87.72013123913044
272.0,87.83854010215053
272.0,87.95575496842105
272.0,88.0730574972973
272.0,88.1917762169312
272.0,88.30896718617022
272.0,88.42627590476191
272.0,88.54411988524589
272.0,88.66121932065218
272.0,88.77941936021506
272.0,88.89666455789474
272.0,89.01438395238094
272.0,89.13185859893048
272.0,89.24930262962963
272.0,89.3668669148936
272.0,89.48473716489362
272.0,89.60121697354498
272.0,89.71962289361701
272.0,89.83721367021276
272.0,89.9543842108108
272.0,90.07256059358289
272.0,90.18914771195654
272.0,90.30770512432433
272.0,90.42431054891304
272.0,90.54229424999998
272.0,90.65988726842106
272.0,90.77687503703703
272.0,90.89587467914438
272.0,91.01294060846561
272.0,91.12994544385026
272.0,91.2480869148936
272.0,91.36447030851063
272.0,91.66310216666668
272.0,91.83928184153005
272.0,91.95632041847826
272.0,92.07328210928962
272.0,92.19032067934782
272.0,92.30728233879782
272.0,92.42432089130435
272.0,92.54128250819672
272.0,92.65832111413044
272.0,92.77528272131147
272.0,92.89232129347828
272.0,93.00928298360657
272.0,93.1263215652174
272.0,93.24328319672131
272.0,93.36032183152174
272.0,93.47728340437158
272.0,93.59432194565215
272.0,93.71128364480873
272.0,93.82832219021739
272.0,93.9452838032787
272.0,94.06232245108696
272.0,94.17928410928961
272.0,94.2964264
272.0,94.41328432240438
272.0,94.53032288586955
272.0,94.64728445901639
272.0,94.7643230978261
272.0,94.88128478142076
272.0,94.99832327173912
272.0,95.11528495628416
272.0,95.23232357065216
272.0,95.3492851693989
272.0,95.46719453107345
272.0,95.58573392655367
272.0,95.7023835027933
272.0,95.82007568156425
272.0,95.93589476271187
272.0,96.05427254494381
272.0,96.17038395530726
272.0,96.28769394915254
272.0,96.40472674431818
272.0,96.52235853370786
272.0,96.63838441340783
272.0,96.75627056741573
272.0,96.87301872727272
272.0,96.99004150837987
272.0,97.10638488268155
272.0,97.22403908474577
272.0,97.34054220224719
272.0,97.4580772960894
272.0,97.57406194886363
272.0,97.69173616949152
272.0,97.80838550279329
272.0,97.92607765363128
272.0,98.04189675706215
272.0,98.16055538547486
272.0,98.27638591620111
272.0,98.39369590960452
272.0,98.510784
272.0,98.62857557062146
272.0,98.74438640223464
272.0,98.86236261363636
272.0,98.9788969943503
272.0,99.0960787765363
272.0,99.21206383522727
272.0,99.32973734463276
272.0,99.44843254891305
272.0,99.56594825263159
272.0,99.68313238829786
272.0,99.79985014893619
272.0,99.91641719786097
272.0,100.03382394240839
272.0,100.15122910695187
272.0,100.26783166666667
272.0,100.38482732978724
272.0,100.50203126455024
272.0,100.61889019251338
272.0,100.7356862010582
272.0,100.8526967287234
272.0,100.97008667368422
272.0,101.08710352406416
272.0,101.20404258823528
272.0,101.32129843085107
272.0,101.43768207446809
272.0,101.55527242021279
272.0,101.67186831016042
272.0,101.78895942857143
272.0,101.90593921276596
272.0,102.02293409139784
272.0,102.1399507
272.0,102.25713485638296
272.0,102.37385253723404
272.0,102.49041956684492
272.0,102.60782636649215
272.0,102.72523154010696
272.0,102.84206215789473
272.0,102.95883006914893
272.0,103.07603366666667
272.0,103.19289263636364
272.0,103.30968863492063
272.0,103.42729506382977
272.0,103.54593410582011
272.0,103.66319048677249
272.0,103.77993764210525
272.0,103.89735554545453
272.0,104.01389425806451
272.0,104.1306910744681
272.0,104.24836302673798
272.0,104.36415890957447
272.0,104.48209063101605
272.0,104.59898433333333
272.0,104.71583687165774
272.0,104.83298697837837
272.0,104.9497630899471
272.0,105.0671088351064
272.0,105.18373129411766
272.0,105.30105477659573
272.0,105.41762113297871
272.0,105.53443904232803
272.0,105.65188831578946
272.0,105.76868320212766
272.0,105.88608425396826
272.0,106.00262961375661
272.0,106.11993660846561
272.0,106.2371928994709
272.0,106.3539400263158
272.0,106.47135799465241
272.0,106.58796988770054
272.0,106.70469344148934
272.0,106.822365657754
272.0,106.93816135638298
272.0,107.05609309090907
272.0,107.17298682795699
272.0,107.28983928342247
272.0,107.40677592349726
272.0,107.52503475
272.0,107.64267795555556
272.0,107.75928054237288
272.0,107.8767819723757
272.0,107.99303522777777
272.0,108.1110493611111
272.0,108.22733924719101
272.0,108.34481200549452
272.0,108.46103555
272.0,108.5791013111111
272.0,108.69503585
272.0,108.8128124010989
272.0,108.92885448587572
272.0,109.04657816201119
272.0,109.16284547486033
272.0,109.2807035464481
272.0,109.39687917977528
272.0,109.51508165745857
272.0,109.63103670555556
272.0,109.74867994444446
272.0,109.86528253107346
272.0,109.98278393922651
272.0,110.09903721666667
272.0,110.21705134999999
272.0,110.33334123033707
272.0,110.45081397802198
272.0,110.56703754999998
272.0,110.6851032777778
272.0,110.80103781666665
272.0,110.9188144010989
272.0,111.03485646327682
272.0,111.1525801396648
272.0,111.26884745810057
272.0,111.38679921311474
272.0,111.50656246808511
272.0,111.62353140740741
272.0,111.73995623280425
272.0,111.8574188351064
272.0,111.97430506989248
272.0,112.0910547393617
272.0,112.20875041711231
272.0,112.32452289361704
272.0,112.4421747311828
272.0,112.55907131016042
272.0,112.67622402673796
272.0,112.79342158918918
272.0,112.90980210106383
272.0,113.0271523015873
272.0,113.14381344623654
272.0,113.26109821693122
272.0,113.37798512234043
272.0,113.49477972486773
272.0,113.61220549999999
272.0,113.72904722340425
272.0,113.84642523809524
272.0,113.96298467021278
272.0,114.08027732275133
272.0,114.19753377777778
272.0,114.31395866666665
272.0,114.431421143617
272.0,114.54830748924732
272.0,114.66505723404256
272.0,114.78275282352939
272.0,114.89852532446807
272.0,115.01617716666667
272.0,115.13307372727272
272.0,115.25022664171122
272.0,115.36742400540541
272.0,115.48528858241758
272.0,115.60336919125682
272.0,115.7191687752809
272.0,115.83662275274725
268.0,115.95416066486487
272.0,116.07052460989011
268.0,116.18771647252746
272.0,116.30459472282608
272.0,116.42186449197861
268.0,116.5395325
272.0,116.65557554054054
272.0,116.77327801595744
268.0,116.89025312154698
272.0,117.00630557923498
272.0,117.1244584130435
272.0,117.24069120430107
272.0,117.35799742076503
272.0,117.47533321666666
272.0,117.59167701104973
272.0,117.70966609836066
272.0,117.82513584357541
272.0,117.9424845989011
272.0,118.0596818360656
272.0,118.17741631318681
272.0,118.29317124719104
272.0,118.41062505494504
268.0,118.52816306486486
272.0,118.64500984615385
268.0,118.76221376923078
272.0,118.87909900546448
272.0,118.99550774725276
272.0,119.112115125
272.0,119.23097563535912
272.0,119.34704078021979
272.0,119.46556123529413
272.0,119.58247216931217
272.0,119.69964593085105
272.0,119.8166049787234
272.0,119.93360905820106
272.0,120.05067226595743
272.0,120.16766993650793
272.0,120.28479788297874
272.0,120.40176040322581
272.0,120.518959989418
272.0,120.63536551871657
272.0,120.75291471428572
272.0,120.86960479032257
272.0,120.98655272105265
272.0,121.10360478609626
272.0,121.22070037433154
272.0,121.33782174736844
272.0,121.45511046276597
272.0,121.57182827127659
272.0,121.68844812299467
272.0,121.80533875789475
272.0,121.92294471276595
272.0,122.03964525396826
272.0,122.15647460846562
272.0,122.27364835106384
272.0,122.39060739893617
272.0,122.50761146031746
272.0,122.62467464361703
272.0,122.74167231746033
272.0,122.85880032446809
272.0,122.97576282795698
272.0,123.09296246560847
272.0,123.20936792513369
272.0,123.32691714285714
272.0,123.44466587567568
272.0,123.56311066853932
272.0,123.68081050555557
272.0,123.79711079775281
272.0,123.91481084444445
272.0,124.0311111797753
272.0,124.14881103888891
272.0,124.26511132022473
272.0,124.38281114999998
272.0,124.49911153370788
272.0,124.61680825
272.0,124.73311171348314
272.0,124.85081157222223
272.0,124.96711203370788
272.0,125.08481194444444
272.0,125.20111223033709
272.0,125.31881207222224
272.0,125.43511238202247
272.0,125.55281230555556
272.0,125.66911265168538
272.0,125.7868124888889
272.0,125.90311275842696
272.0,126.02081282222223
272.0,126.13711313483145
272.0,126.25481302222224
272.0,126.37111329213482
272.0,126.48881314999998
272.0,126.60511350561798
272.0,126.72281343333333
272.0,126.8391137022472
272.0,126.95668281005585
272.0,127.07311401123596
272.0,127.19081393333335
272.0,127.30711421910112
272.0,127.42589528961747
272.0,127.5429001604278
272.0,127.66000689071038
272.0,127.77717910752689
272.0,127.89390891208791
272.0,128.01117924193548
272.0,128.12807404324323
272.0,128.24517943548386
272.0,128.36179309239128
272.0,128.4791793172043
272.0,128.5960086338798
272.0,128.71317999462366
272.0,128.83000874863387
272.0,128.94732140106953
272.0,129.06427423913044
272.0,129.18090170588235
272.0,129.29800846994536
272.0,129.41518032432433
272.0,129.53200870491804
272.0,129.649181
272.0,129.76591084065933
272.0,129.88318102150538
272.0,130.00007574594594
272.0,130.1171811827957
272.0,130.23379485869563
272.0,130.35118105913978
272.0,130.46801040437157
272.0,130.58518196774193
272.0,130.7020105464481
272.0,130.81932320855614
272.0,130.93627598913045
272.0,131.0529034064171
272.0,131.16996734065933
272.0,131.28718244086022
272.0,131.40479097282608
268.0,131.5228158846154
272.0,131.63937839673912
272.0,131.75718119251334
272.0,131.87345328415302
268.0,131.9900643423913
268.0,132.107469
272.0,132.2247138756757
272.0,132.34177013513514
272.0,132.4596086935484
268.0,132.5755175978261
268.0,132.69264700000002
268.0,132.8101409834254
268.0,132.92733178453037
272.0,133.04381382702704
268.0,133.16108024999997
268.0,133.2777225824176
272.0,133.39543876086958
272.0,133.5114965081081
268.0,133.62873304918034
272.0,133.74538038586957
272.0,133.86318323529412
272.0,133.97945526775956
268.0,134.09606632608694
268.0,134.2134709945946
272.0,134.33071586486486
272.0,134.4477721081081
272.0,134.56561066129032
268.0,134.68151959782608
268.0,134.79839107526882
268.0,134.91614296132596
268.0,135.0337948251366
272.0,135.14964699462365
268.0,135.26708224456522
268.0,135.38330196111113
272.0,135.50321845989305
272.0,135.61997340526318
272.0,135.7373851604278
272.0,135.85399109999997
272.0,135.97084298404255
272.0,136.088063984127
272.0,136.20533256914894
272.0,136.32229192063494
272.0,136.43908862566846
272.0,136.55604312631579
272.0,136.67292639247313
272.0,136.78993068085109
272.0,136.90764215343916
272.0,137.02414036898395
272.0,137.1413129148936
272.0,137.25808678609624
272.0,137.37518964736842
272.0,137.49237972727272
272.0,137.60947428342246
272.0,137.72645829473683
272.0,137.84352921390374
272.0,137.9602448095238
272.0,138.0772232299465
272.0,138.19397580526316
272.0,138.31138752941175
272.0,138.42799349473685
272.0,138.5448453723404
272.0,138.66206632804233
272.0,138.77933500531915
272.0,138.89629411640212
272.0,139.0130911016043
272.0,139.13004554210528
272.0,139.24692883333333
272.0,139.36393310638297
272.0,139.4831966117021
272.0,139.6010369189189
272.0,139.7177476755319
272.0,139.83500708064517
272.0,139.9522529516129
272.0,140.06850380748662
272.0,140.1857657037037
272.0,140.30267483243244
272.0,140.41961954210527
272.0,140.5369475744681
272.0,140.65366123280424
272.0,140.77075423809524
272.0,140.88764622751324
272.0,141.00530793650793
272.0,141.12194635638298
272.0,141.23915976719576
272.0,141.35641703174605
272.0,141.47258298404256
272.0,141.5900178835979
272.0,141.70742983333332
272.0,141.82401921808508
272.0,141.9417936524064
272.0,142.05748773404255
272.0,142.17503937297298
272.0,142.29175010638298
272.0,142.40900948924732
272.0,142.52625547311828
272.0,142.64250623529412
272.0,142.7596755526316
272.0,142.8766772108108
272.0,142.99362197894737
272.0,143.11094999468085
272.0,143.2276636984127
272.0,143.34475668783068
272.0,143.46306359473687
272.0,143.58081753191487
272.0,143.6975211111111
272.0,143.8146142169312
272.0,143.93150605291004
272.0,144.04886996276596
272.0,144.16549557142858
272.0,144.28272089361704
272.0,144.39995558421055
272.0,144.5164529574468
272.0,144.63387783068785
272.0,144.75131975268818
272.0,144.86788933510638
272.0,144.98567338502673
272.0,145.10135754787234
272.0,145.21893958378377
272.0,145.33562025531916
272.0,145.45259488108107
272.0,145.56981960962568
272.0,145.6863860909091
272.0,145.8035257894737
272.0,145.92057728108108
272.0,146.0374723631579
272.0,146.15481995744682
272.0,146.27152354497352
272.0,146.38861664550265
272.0,146.50550856084658
272.0,146.62287237765958
272.0,146.7395938631579
272.0,146.85672337765956
272.0,146.97395798421053
272.0,147.0904553457447
272.0,147.20788025396826
272.0,147.32532217741934
272.0,147.44297853439153
272.0,147.56060416842107
272.0,147.67668354545455
272.0,147.7939842864865
272.0,147.91128615217391
272.0,148.028212657754
272.0,148.14538476562498
272.0,148.26247418085106
272.0,148.37904878378376
272.0,148.4966239837838
272.0,148.61333795187164
272.0,148.730521802139
272.0,148.84760866304347
272.0,148.96414866486487
272.0,149.08181484656083
272.0,149.1986058526316
272.0,149.31468510695188
272.0,149.4319858108108
272.0,149.5492877554348
272.0,149.6662142459893
272.0,149.783386359375
272.0,149.9004756968085
272.0,150.01705030270267
272.0,150.1346254918919
272.0,150.25104323936168
272.0,150.36852336898397
272.0,150.48561020108696
272.0,150.60215017297298
272.0,150.71981646031747
272.0,150.83660722105262
272.0,150.9526866737968
272.0,151.06998735135133
272.0,151.1872892228261
272.0,151.3042157540107
272.0,151.42207128645836
272.0,151.54062711052632
272.0,151.65757060638296
272.0,151.77445860638298
272.0,151.8917248042328
272.0,152.00897315343914
272.0,152.12586310160427
272.0,152.24267877894738
272.0,152.3597480483871
272.0,152.47636905347593
272.0,152.5939885368421
272.0,152.71060611290324
272.0,152.82772392592594
272.0,152.94486128877006
272.0,153.06182563157896
272.0,153.17915383422462
272.0,153.29624818181819
272.0,153.41250497340428
272.0,153.52964929100528
272.0,153.64692644973545
272.0,153.76399732620322
272.0,153.88032507936506
272.0,153.9978241808511
272.0,154.1146295157895
272.0,154.23157311170215
272.0,154.34846100531914
272.0,154.46572696296298
272.0,154.5829755079365
272.0,154.6998653315508
272.0,154.81668123157894
272.0,154.9337505
272.0,155.0503715240642
272.0,155.16799095789472
272.0,155.2846083064516
272.0,155.4022693263158
272.0,155.52167643243243
268.0,155.63794755865922
268.0,155.75481169021737
272.0,155.87173033516484
272.0,155.9889889781421
272.0,156.1060095164835
272.0,156.22262298369566
272.0,156.33931782967034
272.0,156.4576472209945
272.0,156.57392843169401
272.0,156.69093906666666
272.0,156.80781139226517
272.0,156.92479109392266
272.0,157.04240401104974
272.0,157.15968436464087
268.0,157.27575727868853
272.0,157.3928682111111
272.0,157.50996226775956
272.0,157.62687716393444
272.0,157.74374506951872
268.0,157.86168513186814
272.0,157.97796050000002
272.0,158.09567893513514
268.0,158.21195006703908
268.0,158.3288140652174
272.0,158.44573272527475
272.0,158.56299138251367
272.0,158.68001191758242
272.0,158.7966251847826
272.0,158.91332027472527
272.0,159.03164969613263
272.0,159.1479309125683
272.0,159.26494156111113
272.0,159.3818138121547
272.0,159.5005105136612
270.0,159.6170968956044
272.0,159.7347785955056
272.0,159.85157257627117
272.0,159.96983046961327
272.0,160.08585209392265
272.0,160.20233396774194
272.0,160.3195010883978
272.0,160.43684156593406
272.0,160.55340319337014
272.0,160.67113255801104
272.0,160.78696994021738
272.0,160.90491889502763
268.0,161.02223667759563
272.0,161.13855079781422
270.0,161.25509846153847
272.0,161.37278018539325
272.0,161.48957418079095
272.0,161.6078319723757
272.0,161.7238536077348
272.0,161.84033547311827
272.0,161.9575025635359
272.0,162.07484314285713
272.0,162.19140466298342
272.0,162.30913412154698
272.0,162.42497148369566
272.0,162.54292051381216
268.0,162.66023820765028
272.0,162.7765523442623
270.0,162.89309996153844
272.0,163.01078160674157
272.0,163.1275757457627
272.0,163.24580995054947
272.0,163.36185517127072
272.0,163.4809434224599
272.0,163.59806366137568
272.0,163.7148770319149
272.0,163.83115561702127
272.0,163.94877782105266
272.0,164.06603828042327
272.0,164.18303885026737
272.0,164.29984802105264
272.0,164.41669008994708
272.0,164.53387018716577
272.0,164.6510476096257
272.0,164.76759295187165
272.0,164.88562468783067
272.0,165.00139806451614
272.0,165.11900494117648
272.0,165.2356640752688
272.0,165.35237854301076
272.0,165.4701310106383
272.0,165.587040855615
272.0,165.70375534920635
272.0,165.82097788172044
272.0,165.93795422222223
272.0,166.05541812234043
272.0,166.17206604761907
272.0,166.289156342246
272.0,166.40515798404255
272.0,166.52278024736842
272.0,166.64004077777778
272.0,166.7570412566845
272.0,166.8738504263158
272.0,166.99069256613757
272.0,167.10772320430107
272.0,167.22505
272.0,167.3415951604278
272.0,167.46063953513513
272.0,167.57755329032258
272.0,167.6942677795699
272.0,167.8116976631016
272.0,167.92859889361702
272.0,168.0456151164021
272.0,168.1628670752688
272.0,168.2798105
272.0,168.39696643915343
272.0,168.51362406914896
272.0,168.6304303968254
272.0,168.74702727659573
272.0,168.8646297263158
272.0,168.98190040211642
272.0,169.09892062032085
272.0,169.2155822010582
272.0,169.33255174603175
272.0,169.44975167914438
272.0,169.5669300962567
272.0,169.68316729569892
272.0,169.8011659526316
272.0,169.91728989784949
272.0,170.03488653475935
272.0,170.15155587634408
272.0,170.26827024193545
272.0,170.38570004278077
272.0,170.50260123404254
272.0,170.61961714285712
272.0,170.73686950537635
272.0,170.85351228042327
272.0,170.97096866137565
272.0,171.08762648404254
272.0,171.20443283068784
272.0,171.32102968617022
272.0,171.43956121052634
272.0,171.55816565789473
272.0,171.67503057142858
272.0,171.7922564064171
272.0,171.90943429946523
272.0,172.02568582258064
272.0,172.1436312631579
272.0,172.25980836021506
272.0,172.37739121925134
272.0,172.49407393548387
272.0,172.61078857526883
272.0,172.72820526203208
272.0,172.84509268085105
272.0,172.96209553439152
272.0,173.0793877311828
272.0,173.19599089417991
272.0,173.31344694708994
272.0,173.43011838297872
272.0,173.5469107883598
272.0,173.6635214255319
272.0,173.78109729473684
272.0,173.8983807354497
272.0,174.01542789839573
272.0,174.13216814736842
272.0,174.24903252910053
272.0,174.36625886631015
272.0,174.4834367272727
272.0,174.59968817204302
272.0,174.717633631579
272.0,174.83381078494622
272.0,174.95139354010695
272.0,175.06807638709677
272.0,175.1847910376344
272.0,175.3022076631016
272.0,175.4197575079365
268.0,175.53852795081968
272.0,175.6555404782609
268.0,175.77172061452512
272.0,175.88868404864866
272.0,176.00604554945056
272.0,176.12322692349727
272.0,176.2403111758242
272.0,176.35681884782608
272.0,176.47302733333333
272.0,176.59130036065574
272.0,176.70760760773481
272.0,176.82491513661202
272.0,176.94250676666667
272.0,177.05918808839778
272.0,177.1758768089888
272.0,177.29344004301075
268.0,177.41007061878452
272.0,177.52721942307693
272.0,177.64417175274727
272.0,177.7607859347826
272.0,177.87744469354837
272.0,177.9955732756757
272.0,178.11253040983607
272.0,178.22954295108693
268.0,178.3457231340782
272.0,178.46268646486482
272.0,178.5800479175824
268.0,178.6972293497268
272.0,178.8143135989011
272.0,178.93082119565216
272.0,179.04702978333336
272.0,179.16552523626373
272.0,179.2816100994475
272.0,179.39944258695655
272.0,179.51773856084657
272.0,179.6352204042553
272.0,179.75238787096774
272.0,179.8685004126984
272.0,179.98591250793652
272.0,180.10318934391537
272.0,180.2204124919786
272.0,180.3365880687831
272.0,180.4541633510638
272.0,180.5708173368421
272.0,180.68791109042553
272.0,180.80480075531915
272.0,180.92171295744683
272.0,181.03889565263157
272.0,181.15628021925133
272.0,181.27286942105263
272.0,181.39024273118278
272.0,181.5067875775401
272.0,181.62390408994708
272.0,181.74075301069516
272.0,181.85818240425533
272.0,181.9752790588235
272.0,182.09174094179897
272.0,182.2092228244681
272.0,182.32639032258064
272.0,182.44250285185186
272.0,182.55991496825396
272.0,182.67719176719578
272.0,182.79441490909093
272.0,182.9105905079365
272.0,183.0281657393617
272.0,183.14481968947365
272.0,183.2616152620321
272.0,183.3788032287234
272.0,183.49798629473685
272.0,183.61528316842106
272.0,183.73240343617022
272.0,183.84929281382978
272.0,183.96620526063828
272.0,184.0833615631579
272.0,184.20078593582886
272.0,184.31733536842106
272.0,184.4347617580645
272.0,184.55129292513365
272.0,184.66838335978838
272.0,184.78525852941178
272.0,184.90246828042325
272.0,185.01978444919783
272.0,185.13622061904766
272.0,185.253714893617
272.0,185.37090934946235
272.0,185.48698193650793
272.0,185.6043941005291
272.0,185.72167065608465
272.0,185.83892054010695
272.0,185.95506935978838
272.0,186.0726582712766
272.0,186.18928556842104
272.0,186.30647100000004
272.0,186.4232951329787
272.0,186.54020767021274
272.0,186.65736398947368
272.0,186.7747883636364
272.0,186.89133783157897
272.0,187.00876417741935
272.0,187.1252953529412
272.0,187.24223425263156
272.0,187.35926093582887
272.0,187.47738775956282
268.0,187.59535941847827
272.0,187.71295185869567
272.0,187.8286483770492
272.0,187.94640930107528
268.0,188.06289645901637
272.0,188.17937360427808
272.0,188.2976538907104
272.0,188.41386866483518
272.0,188.5317572903226
272.0,188.64827578260866
272.0,188.76455272928175
272.0,188.88226429670328
272.0,188.99906175000004
272.0,189.11640935869565
272.0,189.23326186666665
272.0,189.35048323626376
272.0,189.46708669060772
272.0,189.58422945355193
272.0,189.70120012777778
272.0,189.81856958241758
272.0,189.93532623369566
272.0,190.05197829670325
268.0,190.16936183695654
272.0,190.28695425543478
272.0,190.40265078688526
272.0,190.52041170430107
268.0,190.63689878688524
272.0,190.75337600534758
272.0,190.8716563387978
272.0,190.9878709120879
272.0,191.10575981720427
272.0,191.22227819565214
272.0,191.33855512707183
272.0,191.45650772625697
272.0,191.57493683425417
272.0,191.69174544067798
272.0,191.8089370552486
272.0,191.92574581355933
272.0,192.04293734254142
272.0,192.15974597740112
272.0,192.27693748066298
272.0,192.39374612429378
272.0,192.51093774585635
272.0,192.62774639548022
272.0,192.74493786740328
272.0,192.86174660451974
272.0,192.97893822651932
272.0,193.09574690395482
272.0,193.21293841988953
272.0,193.32974705084743
272.0,193.44693854696135
272.0,193.5640592613636
272.0,193.68093883425414
272.0,193.79774743502824
272.0,193.91493900552487
272.0,194.0317477966102
272.0,194.1489393314917
272.0,194.26574796610169
272.0,194.3828035611111
272.0,194.4997481186441
272.0,194.61693971270716
272.0,194.73374840112993
272.0,194.85093985082872
272.0,194.96774856497174
272.0,195.08494021546966
272.0,195.20174889265536
272.0,195.31886312087912
272.0,195.43820806010928
272.0,195.5559050855615
272.0,195.673366315508
272.0,195.79018316489362
272.0,195.90680969680855
272.0,196.02429947593583
272.0,196.14101328571428
272.0,196.25846798941797
272.0,196.3752095531915
272.0,196.49193251851852
272.0,196.60861266489366
272.0,196.7260501157895
272.0,196.84283943315506
272.0,196.95990546031746
272.0,197.07712227368424
272.0,197.1937861702128
272.0,197.31075328342246
272.0,197.42801293048132
272.0,197.54430224731186
272.0,197.66222309947645
272.0,197.77872967027025
272.0,197.89623752127662
272.0,198.01330665591396
272.0,198.13002295161294
272.0,198.24728335106386
272.0,198.36418560106387
272.0,198.48081215957447
272.0,198.59830188770053
272.0,198.71501542857143
272.0,198.8324706878307
272.0,198.94921196808508
272.0,199.0659346878307
272.0,199.18261502659573
272.0,199.30005228947365
272.0,199.41677788043478
272.0,199.53579661413042
272.0,199.65282132967033
272.0,199.77028265027323
272.0,199.88719812290503
272.0,200.00382197802202
272.0,200.1207110508475
272.0,200.237332
272.0,200.35439491160224
272.0,200.47211343956045
272.0,200.58917967955804
272.0,200.70581791935484
272.0,200.82189608196722
268.0,200.9396346918919
272.0,201.05695110326087
272.0,201.1745846054054
268.0,201.29115733146065
272.0,201.40740009189193
272.0,201.52488279120882
268.0,201.64177348901097
272.0,201.75912182065218
272.0,201.8761966304348
272.0,201.9920955786517
272.0,202.10979901630435
272.0,202.2268205769231
272.0,202.34410585714284
272.0,202.4612005810056
272.0,202.57782443956043
272.0,202.69471353107343
272.0,202.81133455675678
272.0,202.92866174175822
272.0,203.04611583516484
272.0,203.16318209392264
272.0,203.27983415675675
272.0,203.39695862365593
272.0,203.5160320782123
272.0,203.63292441758242
272.0,203.74962069021737
272.0,203.8663331043956
268.0,203.98365634782607
272.0,204.10121842391305
272.0,204.21699048633877
272.0,204.3348746684492
268.0,204.45186274863389
272.0,204.5675773675676
272.0,204.6856349673913
272.0,204.8025215409836
272.0,204.92057941397852
272.0,205.03691797267757
272.0,205.1532550384615
272.0,205.27127993406594
272.0,205.38789539664808
272.0,205.50466923913044
272.0,205.62203035359116
272.0,205.73920650828728
272.0,205.85552099447514
272.0,205.97273003825134
272.0,206.09003448603355
272.0,206.2069267967033
272.0,206.32362313586955
272.0,206.4400808251366
268.0,206.55765864130436
272.0,206.67531850270274
272.0,206.7909929453552
272.0,206.9088771283422
272.0,207.02586546994536
272.0,207.14157975675676
272.0,207.25963736956518
272.0,207.37652396174863
272.0,207.4964677180851
272.0,207.61382593085108
272.0,207.73132869892476
272.0,207.84840513829786
272.0,207.96513782105265
272.0,208.08169640211642
272.0,208.19852215425536
272.0,208.31657431182796
272.0,208.4328319021739
272.0,208.54997130319146
272.0,208.66659303208556
272.0,208.78452210752687
272.0,208.9014959892473
272.0,209.01830830158733
272.0,209.13460500531912
272.0,209.25182750000002
272.0,209.36933023655914
272.0,209.48640666489365
272.0,209.603139368421
272.0,209.71969791534391
272.0,209.83652369680854
272.0,209.95457601075267
272.0,210.07083348369565
272.0,210.18797288829785
272.0,210.30452397872338
272.0,210.422523655914
272.0,210.53949750537632
272.0,210.65630984126986
272.0,210.77260648936166
272.0,210.8898291968085
272.0,211.00733179032258
272.0,211.12440821808508
272.0,211.24114092105262
272.0,211.35769948677247
268.0,211.47602874731186
272.0,211.59431267934784
272.0,211.71011214754097
272.0,211.82759450537634
272.0,211.94464423369564
272.0,212.06034108152176
272.0,212.17839159459461
272.0,212.295343
272.0,212.41297460215054
272.0,212.5294157650273
272.0,212.6457466868132
272.0,212.7638024010989
272.0,212.88047438547488
272.0,212.99746846739131
272.0,213.11489242777776
272.0,213.23175048618788
272.0,213.34835973076926
272.0,213.46585216393441
272.0,213.5832703798883
272.0,213.69977372375692
272.0,213.81638309729732
272.0,213.93318235911602
268.0,214.05041497297296
272.0,214.16831512500002
272.0,214.2841146010929
272.0,214.40159698387097
270.0,214.5186466956522
272.0,214.63434342934784
272.0,214.75221019021734
272.0,214.86934540659342
272.0,214.98697695698925
272.0,215.10351823626374
272.0,215.2197491263736
272.0,215.33780486263737
272.0,215.4562089728261
272.0,215.57378104371585
272.0,215.6907629076087
272.0,215.80778122404368
272.0,215.92476313043477
272.0,216.04178144262292
272.0,216.15876333152173
272.0,216.27578171038255
272.0,216.39276360869562
272.0,216.50978192349726
272.0,216.62676405434783
272.0,216.74378212021858
272.0,216.8607640815217
272.0,217.13526795027622
272.0,217.33162791803278
272.0,217.4486577119565
272.0,217.56562810382516
272.0,217.68265791847827
272.0,217.7996282896175
272.0,217.9166581032609
272.0,218.03362858469944
272.0,218.15065831521738
272.0,218.26762873224044
272.0,218.3846585978261
272.0,218.50162898907104
272.0,218.61865882065217
272.0,218.7356292021858
272.0,218.85265901630436
272.0,218.96962955737706
272.0,219.0866592173913
272.0,219.20362958469943
272.0,219.32065946739132
272.0,219.43945342702705
272.0,219.55750141578946
272.0,219.67492905376346
272.0,219.79141508947367
272.0,219.90892275000002
272.0,220.0256981164021
272.0,220.1426693968254
272.0,220.25943710638302
272.0,220.37641483068782
272.0,220.49307852150537
272.0,220.61006314285717
272.0,220.72741897905757
272.0,220.84432484491978
272.0,220.9610211016043
272.0,221.07902915957442
272.0,221.19530893010753
272.0,221.31252097368423
272.0,221.42964159999997
272.0,221.5465093064516
272.0,221.66361339361706
272.0,221.7807606
272.0,221.89792500531914
272.0,222.0147448342246
272.0,222.1312841269841
272.0,222.248931516129
272.0,222.36541748421055
272.0,222.4829248723404
272.0,222.59970058730158
272.0,222.71667178835978
272.0,222.8334395957447
272.0,222.9504173280423
272.0,223.06711060962564
272.0,223.18406566666667
272.0,223.30142142408377
272.0,223.41870790322582
272.0,223.53773524858758
272.0,223.65415550276242
272.0,223.77173563841808
272.0,223.88815581215468
272.0,224.00573578531078
272.0,224.1221559447514
272.0,224.2397359322034
272.0,224.35615620441988
272.0,224.47373620338982
272.0,224.59015632596683
272.0,224.70773637853105
272.0,224.8241567071823
272.0,224.9417367062147
272.0,225.05815687292818
272.0,225.17573684745764
272.0,225.29215700552487
272.0,225.40973707909606
272.0,225.52615729281766
272.0,225.6437372316384
272.0,225.76015748618784
272.0,225.87773758757064
272.0,225.99415779005523
272.0,226.11173691573032
272.0,226.22815793370168
272.0,226.34573791525426
272.0,226.46215818784532
272.0,226.57973819209036
272.0,226.69615835911603
272.0,226.81373835593217
272.0,226.93015867403318
272.0,227.04773869491524
272.0,227.16415886187846
272.0,227.28173881920907
272.0,227.39823947777776
272.0,227.51775772131148
272.0,227.6348086444445
272.0,227.75142738378375
272.0,227.8689715530726
272.0,227.9856878461538
272.0,228.1023487348066
272.0,228.21961076086953
272.0,228.33741605617976
272.0,228.45371095604395
272.0,228.57040991891887
268.0,228.6877712252747
268.0,228.80455896174863
272.0,228.9220043567568
272.0,229.03856651630431
270.0,229.15589415675674
272.0,229.27304201621618
272.0,229.38878147540984
272.0,229.50671110752688
272.0,229.62362162222223
272.0,229.74077012903226
272.0,229.85785373913043
270.0,229.97434856353593
272.0,230.09201410439562
272.0,230.2089428603352
272.0,230.32542990810808
272.0,230.44297058100557
272.0,230.55969022527472
272.0,230.67635114364643
272.0,230.79361313043478
272.0,230.91141843258427
272.0,231.02771326923076
272.0,231.144412372973
268.0,231.2617737087912
268.0,231.378561431694
272.0,231.4983886235955
272.0,231.61552800000004
272.0,231.73246695580107
272.0,231.84897623756908
272.0,231.966714198895
272.0,232.08325257777776
272.0,232.2009141160221
272.0,232.31753868306012
272.0,232.43468776923075
272.0,232.55137843888892
272.0,232.66867658152168
272.0,232.78598184864865
272.0,232.902405147541
272.0,233.0194875271739
268.0,233.13612956593403
272.0,233.25279297837838
272.0,233.37108141436462
268.0,233.48751804324326
272.0,233.60518416574584
272.0,233.72162367032965
272.0,233.83884276086957
272.0,233.9560389081081
272.0,234.0728058926554
272.0,234.18953031521738
272.0,234.30646936464086
272.0,234.42297873480663
272.0,234.54071670718236
272.0,234.65725510555555
272.0,234.774916519337
272.0,234.89154107103826
272.0,235.00869017582414
272.0,235.12538081111109
272.0,235.24267886956525
272.0,235.35998429729727
272.0,235.47770049726776
272.0,235.59569315053764
272.0,235.71208373224044
272.0,235.82969333333335


==> data/mcp_open_single.csv <==
Single,Time
260.0,0.05975933333333334
260.0,0.18063969932432433
260.0,0.303460195945946
260.0,0.42540292592592593
260.0,0.5466598986486486
260.0,0.6696989966329966
260.0,0.791459456081081
264.0,0.913447723905724
264.0,1.0379153254237288
264.0,1.1619505608108107
264.0,1.2843588619528619
264.0,1.4068044377104376
264.0,1.528911505050505
264.0,1.6519887162162163
264.0,1.7731741824324323
264.0,1.895149493243243
264.0,2.0171257885906044
264.0,2.1385279628378377
264.0,2.261595320945946
264.0,2.3835729696969694
264.0,2.5067627643097645
264.0,2.629317300675676
264.0,2.7506822297297298
264.0,2.8744154276094274
264.0,2.9960423131313134
264.0,3.117557875
264.0,3.240169412162162
264.0,3.3616625555555553
264.0,3.4844100405405403
264.0,3.606023912162162
264.0,3.727547333333333
264.0,3.850077552188552
264.0,3.971500570945946
264.0,4.093983306397307
264.0,4.216826182432433
264.0,4.338581919191919
264.0,4.461238249158249
264.0,4.582774716216216
264.0,4.704781189189188
264.0,4.827145672297298
264.0,4.948768302013423
264.0,5.073060179054054
264.0,5.195261675675676
264.0,5.316993891891892
264.0,5.440861255892257
264.0,5.562697912162163
264.0,5.686082875420876
264.0,5.807921679054053
264.0,5.929419087542087
264.0,6.051978740740741
264.0,6.17339545945946
264.0,6.295859535353535
264.0,6.4181903141891885
264.0,6.539665171717171
264.0,6.662297811447812
264.0,6.783857621621623
264.0,6.905845739864865
264.0,7.0288404527027035
264.0,7.150444414141416
264.0,7.272896787878788
264.0,7.39470693918919
264.0,7.516639959595959
264.0,7.639503692567568
264.0,7.76083437037037
264.0,7.8830759124579135
264.0,8.004903969696969
264.0,8.126219942567568
264.0,8.249131648648648
264.0,8.370761252525254
264.0,8.49347395945946
264.0,8.616885592592592
264.0,8.738926233108108
264.0,8.86214505050505
264.0,8.983840437710437
264.0,9.107731506756757
264.0,9.230436993243243
264.0,9.351969616161616
264.0,9.47477065993266
264.0,9.596617131756757
264.0,9.718515265993267
264.0,9.842435324324326
264.0,9.964019336700337
264.0,10.086378824324324
264.0,10.20827306418919
264.0,10.329929528619529
264.0,10.453065125
264.0,10.574311632996633
264.0,10.696366175084174
264.0,10.818732037162164
264.0,10.940011040540542
264.0,11.063206282828283
264.0,11.185024464646466
264.0,11.307159989864864
264.0,11.42959093918919
264.0,11.551076622895623
264.0,11.67401054054054
264.0,11.795667478114478
264.0,11.917555202020202
264.0,12.040451790540539
264.0,12.161728993243244
264.0,12.284395
264.0,12.406297716216216
264.0,12.52753262162162
264.0,12.651064451178451
264.0,12.772794090909091
264.0,12.895196986486486
264.0,13.01814152027027
264.0,13.141113989864865
264.0,13.26467623905724
264.0,13.386149932432431
264.0,13.507816858108107
264.0,13.630051147651006
264.0,13.751555155405407
264.0,13.87425731418919
264.0,13.99633354054054
264.0,14.11861767003367
264.0,14.241375087542085
264.0,14.362807479729732
264.0,14.485462276094276
264.0,14.607600233108109
264.0,14.72900716891892
264.0,14.851606251677852
264.0,14.973270391891893
264.0,15.095446486486486
264.0,15.217917233108109
264.0,15.339547946127949
264.0,15.463311013468017
264.0,15.584935631756757
264.0,15.707052723905724
264.0,15.829725422297297
264.0,15.951103043771043
264.0,16.073488619528618
264.0,16.19559541554054
264.0,16.317450097972973
264.0,16.440168682432432
264.0,16.561683671140937
264.0,16.683889114864865
264.0,16.80633195608108
264.0,16.92824125589226
264.0,17.052673806779662
260.0,17.174762057432435
264.0,17.296919692567567
264.0,17.41912587837838
264.0,17.540801375838925
264.0,17.66335774662162
264.0,17.7846663973064
264.0,17.906496101010102
264.0,18.02918297635135
264.0,18.150579746621624
264.0,18.274148151515153
264.0,18.39585641077441
264.0,18.517291922297296
264.0,18.640029905405402
264.0,18.76152616835017
264.0,18.884140253378376
264.0,19.00582362962963
264.0,19.12728128956229
264.0,19.250488925675672
264.0,19.3717704527027
264.0,19.494122319865323
264.0,19.6167749023569
264.0,19.73824675337838
264.0,19.861368794612794
264.0,19.983041679054054
264.0,20.10492269256757
264.0,20.22698277441077
264.0,20.348501942760944
264.0,20.471360216216215
264.0,20.593081006756755
264.0,20.714904191919192
264.0,20.837869712837836
264.0,20.959449888888887
264.0,21.084228220338986
264.0,21.20637581418919
264.0,21.32794067003367
264.0,21.450576360269363
264.0,21.572037560810813
264.0,21.694376915824915
264.0,21.816830952702702
264.0,21.938268444444443
264.0,22.060810397306398
264.0,22.182500361486486
264.0,22.3043535945946
264.0,22.42751747635135
264.0,22.54926289932886
264.0,22.671612229729732
264.0,22.793346841216213
264.0,22.915160925925925
264.0,23.03813784121622
264.0,23.159430936026936
264.0,23.28159498653199
264.0,23.403808692567566
264.0,23.525136375
264.0,23.64838616161616
264.0,23.770096740740737
264.0,23.89239152364865
264.0,24.01638873310811
264.0,24.13836803378378
264.0,24.26106995286195
264.0,24.382616915824915
264.0,24.504403659932663
264.0,24.627153006756757
264.0,24.748430756756754
264.0,24.871044591216215
264.0,24.99286907070707
264.0,25.116633232323235
264.0,25.240361594594596
264.0,25.36172478114478
264.0,25.483876430976434
264.0,25.60610860472973
264.0,25.727425256756753
264.0,25.850481104729727
264.0,25.971911681208052
264.0,26.093862945945947
264.0,26.215766905723903
264.0,26.33723518855219
264.0,26.46030513851351
264.0,26.582010152027024
264.0,26.704252521885522
264.0,26.826558
264.0,26.947885283783787
264.0,27.070689744107746
264.0,27.193543131313135
264.0,27.31586781081081
264.0,27.438679422297295
264.0,27.559958155405404
264.0,27.68250816161616
264.0,27.8045175472973
264.0,27.925845003367
264.0,28.049337804713804
264.0,28.170822253378386
264.0,28.29289310472973
264.0,28.415404771043775
264.0,28.537035919191922
264.0,28.659330273648646
264.0,28.781071841750844
264.0,28.903087942567566
264.0,29.02644003040541
264.0,29.148974118243242
264.0,29.271753225589222
264.0,29.39420380743243
264.0,29.51611660472973
264.0,29.638414013468008
264.0,29.76003313804714
264.0,29.88255762837838
264.0,30.004611246621618
264.0,30.126101393939393
264.0,30.25082567676768
264.0,30.3723156418919
264.0,30.494361956081082
264.0,30.616904010101017
264.0,30.738593986531985
264.0,30.861620949324323
264.0,30.983167148648647
264.0,31.105168144781146
264.0,31.227955797297295
264.0,31.349297902356902
264.0,31.471602057239053
264.0,31.593625459459453
264.0,31.71514391891892
264.0,31.838202915824912
264.0,31.959684303030297
264.0,32.08158561148649
264.0,32.204183918918915
264.0,32.32596867340067
264.0,32.44924967229729
264.0,32.57045876430976
264.0,32.69238683164983
264.0,32.81493259797297
264.0,32.936211557432436
264.0,33.060355814189194
264.0,33.18284518456375
264.0,33.3048088581081
264.0,33.42876034121621
264.0,33.55053389225589
264.0,33.673479848484845
264.0,33.79552080405406
264.0,33.917024527027024
264.0,34.04009416498317
264.0,34.16158206734006
264.0,34.28346564527027
264.0,34.405558310810804
264.0,34.5270518047138
264.0,34.650313662162155
264.0,34.771629898648655
264.0,34.89385638383839
264.0,35.016623178451184
264.0,35.138108337837835
264.0,35.2611022996633
264.0,35.382898027027025
264.0,35.50465312162162
264.0,35.62679466666666
264.0,35.748361474747476
264.0,35.871092665540544
264.0,35.99293951013513
264.0,36.114637346801345
264.0,36.237183962962966
264.0,36.35942915540541
264.0,36.48371656418919
264.0,36.60571259060403
264.0,36.72711903378379
264.0,36.850154645270266
264.0,36.971492614864864
264.0,37.09637157912458
264.0,37.21913925
264.0,37.340413847972975
264.0,37.463181604729726
264.0,37.58482807718121
264.0,37.70653245608108
264.0,37.829369858585856
264.0,37.950856378378376
264.0,38.073582138047136
264.0,38.19542938513513
264.0,38.31691998316498
264.0,38.43947955218855
264.0,38.560911530405406
264.0,38.683353414141415
264.0,38.805703361486486
264.0,38.92717009427609
264.0,39.04959602364865
264.0,39.171476131313135
264.0,39.29416239864865
264.0,39.41655120608109
264.0,39.5381852996633
264.0,39.662419791245796
264.0,39.78425690540541
264.0,39.905965824324326
264.0,40.02849909764309
264.0,40.14995856228956
264.0,40.27199936824324
264.0,40.39388323986486
264.0,40.51555251851852
264.0,40.639442814189195
264.0,40.76073051851852
264.0,40.882799481481484
264.0,41.00546034576271
264.0,41.12867078787879
264.0,41.251468530405404
264.0,41.37305469023569
264.0,41.49522433783784
264.0,41.617637483108105
264.0,41.73904063636364
264.0,41.86146174747474
264.0,41.98350263973064
264.0,42.10560986195286
264.0,42.22850211486487
264.0,42.34978104391892
264.0,42.47224863851351
264.0,42.595059356902354
264.0,42.71742782828282
264.0,42.84057299324324
264.0,42.96181291245791
264.0,43.0838651010101
264.0,43.206240621621625
264.0,43.3275495472973
264.0,43.45151513131313
264.0,43.57301219191919
264.0,43.69466043918919
264.0,43.81709052027027
264.0,43.9385835959596
264.0,44.0615100304054
264.0,44.18297984848485
264.0,44.30464514478115
264.0,44.427059343434344
264.0,44.54841797635135
264.0,44.671085936026934
264.0,44.793473902027024
264.0,44.91503496621622
264.0,45.03837931756757
264.0,45.16090583783784
264.0,45.28330820538721
264.0,45.40536295959596
264.0,45.52656462837838
264.0,45.64974304377104
264.0,45.772190858108104
264.0,45.895317074324325
264.0,46.01754529865772
264.0,46.13917138851351
264.0,46.26257392229729
264.0,46.38424571283783
264.0,46.50611654208755
264.0,46.833606921768705
264.0,46.98650189864865
264.0,47.10799342567568
264.0,47.229420478114484
264.0,47.35052800337838
264.0,47.47215624579125
264.0,47.59312693939394
260.0,47.71432484511785
264.0,47.835897570945946
264.0,47.956736807432435
264.0,48.078734417508414
264.0,48.19986246621622
264.0,48.321261629629625
264.0,48.44299193918919
264.0,48.56404716835017
264.0,48.686077276094274
264.0,48.80715468686869
264.0,48.92819977441077
264.0,49.05149376351352
264.0,49.173358469594596
264.0,49.29484167905405
264.0,49.41627627946127
260.0,49.537375260135136
264.0,49.659014457912455
264.0,49.77997904377104
260.0,49.90116821212122
264.0,50.02275536148649
264.0,50.14359031418919
264.0,50.26557911111111
264.0,50.38671893243243
264.0,50.50810684848485
264.0,50.62984797635135
264.0,50.75068388513513
264.0,50.87251734006734
264.0,50.993607797297294
264.0,51.114638494949496
260.0,51.23602944781145
262.0,51.35754961148649
264.0,51.48087484121621
264.0,51.602320030303034
264.0,51.72340788513514
264.0,51.84543963299663
264.0,51.96636276689189
264.0,52.08760909427609
264.0,52.20884736363636
262.0,52.32963158108108
264.0,52.451613074074075
260.0,52.572759547297295
264.0,52.69414074074074
260.0,52.81588922297297
264.0,52.93672364864865
260.0,53.05967197297298
264.0,53.181471953020136
264.0,53.302502047297295
260.0,53.42439096969697
264.0,53.54543935472973
264.0,53.667109400673404
262.0,53.78856833783783
264.0,53.90943935135135
264.0,54.03148643097643
264.0,54.15281103716217
264.0,54.2746597668919
264.0,54.395901822147664
264.0,54.51689867567568
264.0,54.63886322222223
264.0,54.76002707432433
264.0,54.88118911824325
260.0,55.002943124579126
264.0,55.123990530405415
264.0,55.2458013939394
264.0,55.36711716554055
264.0,55.48812722635136
260.0,55.60967891582491
264.0,55.73067085521886
264.0,55.851927915824916
264.0,55.973391320945936
264.0,56.0944562053872
264.0,56.21651734121622
264.0,56.337350195945945
264.0,56.45886702020202
264.0,56.58048071283784
264.0,56.701314192567565
260.0,56.823276734006754
264.0,56.94465356565656
264.0,57.06746538175676
264.0,57.18980192255892
264.0,57.31084672297296
264.0,57.432644050505054
264.0,57.554844564189196
264.0,57.67660223986486
264.0,57.79798497986578
264.0,57.9191542331081
262.0,58.04059979391891
264.0,58.16207196969696
260.0,58.28313293918919
264.0,58.40519240404041
264.0,58.52624546621621
264.0,58.647538006756754
264.0,58.769165690235695
264.0,58.89018154729729
264.0,59.011742797979814
264.0,59.13295181818181
264.0,59.25406803378379
264.0,59.375844925925925
264.0,59.49688759797298
260.0,59.618679407407406
264.0,59.74045588175676
264.0,59.86182173986487
264.0,59.98374618855219
264.0,60.10468713513513
264.0,60.22602219191919
264.0,60.3472091077441
264.0,60.46794384797298
264.0,60.59002047138047
264.0,60.71106650337837
264.0,60.832556451178434
264.0,60.95391116554053
264.0,61.0769990976431
264.0,61.198992107744104
260.0,61.32002884175085
264.0,61.44091393918918
264.0,61.56269746801346
264.0,61.683745020270266
260.0,61.80552442424242
264.0,61.92666063851352
264.0,62.047445685810814
264.0,62.1693852929293
264.0,62.29042827027026
264.0,62.41205855892257
264.0,62.53376413468013
264.0,62.65479614864865
264.0,62.77687207070708
264.0,62.89792494932433
264.0,63.01940103367003
264.0,63.14105110135136
264.0,63.26188566554053
264.0,63.38381166329966
264.0,63.5050133614865
264.0,63.626339134680144
264.0,63.74915077702703
264.0,63.87019708108107
264.0,63.99196528956229
264.0,64.11332158445947
264.0,64.2342926554054
264.0,64.35624087878789
264.0,64.47728641891892
264.0,64.59890409090909
264.0,64.72041413513513
264.0,64.84144514478115
264.0,64.9629093131313
264.0,65.0857147972973
264.0,65.20726483783784
260.0,65.32951835690235
264.0,65.47018872164948
264.0,65.80852373310812
264.0,65.92897367676767
264.0,66.04942990878378
264.0,66.16987833333334
262.0,66.29033091216216
264.0,66.41078376430977
264.0,66.53123834121622
264.0,66.65169454882155
264.0,66.77214323648649
264.0,66.89260318855219
264.0,67.0130475
264.0,67.13350858249159
264.0,67.25395280743244
264.0,67.37441732323232
264.0,67.49506384848486
264.0,67.61552827364864
264.0,67.73597075757576
264.0,67.85643120270271
260.0,67.9768778013468
264.0,68.09733769594594
264.0,68.21778653198653
264.0,68.33824456418918
264.0,68.4586932962963
264.0,68.57914605743244
264.0,68.69959999663298
264.0,68.82005127364866
264.0,68.94050598653199
264.0,69.06292083728815
264.0,69.18424948148147
264.0,69.30471437162161
264.0,69.42515871043771
264.0,69.54561932432432
264.0,69.6660671986532
264.0,69.78652688513513
264.0,69.90697575757576
264.0,70.02743234797298
264.0,70.14788186531986
262.0,70.26833501013513
264.0,70.38878936700335
260.0,70.50924225337837
264.0,70.62969922895623
260.0,70.75014675675676
264.0,70.87060573063974
264.0,70.99105038851351
264.0,71.11151379124578
264.0,71.23195583783784
264.0,71.35242246801347
264.0,71.47306707070706
264.0,71.5935304864865
264.0,71.71397333333333
264.0,71.83443340540539
264.0,71.95488006734007
264.0,72.07534091216216
264.0,72.19579155218855
260.0,72.31624621621621
264.0,72.43669777104377
264.0,72.55715217567567
264.0,72.677605006734
262.0,72.79805604391892
264.0,72.91850883164982
264.0,73.04033083728814
264.0,73.16225254882156
264.0,73.28272047297297
264.0,73.40316464646465
260.0,73.52362606081081
264.0,73.64407082828282
264.0,73.76452736824325
264.0,73.88497655892256
264.0,74.00543439864866
260.0,74.12588746801347
264.0,74.2463420777027
264.0,74.36679412457913
264.0,74.48724246959459
260.0,74.60770057239058
264.0,74.7281469054054
264.0,74.84861057239057
264.0,74.96905538851351
264.0,75.08951837373738
264.0,75.2099615945946
264.0,75.33042525252525
264.0,75.45107077104377
264.0,75.57153582094594
264.0,75.6919785151515
264.0,75.81244030405406
264.0,75.93288659932661
264.0,76.05334053378378
264.0,76.17379207070708
260.0,76.29424696621622
264.0,76.4147014983165
260.0,76.53515635472974
264.0,76.6556094040404
264.0,76.77605998986488
264.0,76.8965126026936
264.0,77.01759295945946
264.0,77.13944813804714
264.0,77.25990740540541
264.0,77.38035801346801
264.0,77.50081278378379
264.0,77.62126048821548
260.0,77.74171509459461
264.0,77.86216840067341
264.0,77.9826228581081
264.0,78.10308137373737
264.0,78.22352862162163
264.0,78.34398766329967
264.0,78.46443484797298
264.0,78.58489618855218
264.0,78.70533832432433
264.0,78.82579893602693
264.0,78.94644460606061
260.0,79.06690885135136
264.0,79.18735574074074
264.0,79.30781797297297
264.0,79.42826298989898
264.0,79.54872213513514
264.0,79.6691669057239
264.0,79.78962457094595
264.0,79.9100763063973
264.0,80.03053346621623
264.0,80.15098793265993
260.0,80.2714375472973
264.0,80.39189133333333
264.0,80.51234021621622
264.0,80.6327976936027
260.0,80.75324742229729
264.0,80.87371032659934
264.0,80.99439616216218
264.0,81.11664223569024
264.0,81.23709422297297
264.0,81.35754750841751
264.0,81.47800044256758
264.0,81.59845736026936
264.0,81.71890733445946
264.0,81.83936395959596
264.0,81.95981105743243
264.0,82.08026992255893
264.0,82.20071598648649
264.0,82.32118119865319
264.0,82.44182718181818
264.0,82.56229219256757
264.0,82.68273374410775
264.0,82.80319271621622
264.0,82.92363979461278
264.0,83.04409954054054
264.0,83.16455119865319
264.0,83.28500629054054
264.0,83.4054584983165
264.0,83.52591018243243
264.0,83.6463617003367
264.0,83.76681404391891
264.0,83.88727258249158
264.0,84.00772431418919
264.0,84.1281844040404
264.0,84.248626875
264.0,84.36908427609427
260.0,84.48952954391892
264.0,84.60999174410775
264.0,84.73064392255893
264.0,84.85110528716217
264.0,84.97155218181818
264.0,85.09463962162162
264.0,85.21510079054055
264.0,85.3355545084175
264.0,85.45600588175675
264.0,85.57645763299664
264.0,85.69690769256756
264.0,85.81736642424244
264.0,85.93781686486486
264.0,86.05827867003367
264.0,86.17872269932431
264.0,86.2991822053872
264.0,86.41982781481481
264.0,86.54029164527027
260.0,86.66073806734006
264.0,86.78120060135134
264.0,86.90164578787878
264.0,87.02210435135135
264.0,87.14254857575756
264.0,87.26300804054053
264.0,87.38345823905723
264.0,87.50391652364866
264.0,87.62436876767677
264.0,87.74481955067567
264.0,87.86527623232324
264.0,87.98572704054054
264.0,88.10618416498316
264.0,88.22663079054054
264.0,88.34709098316497
264.0,88.46753669594595
264.0,88.58799653535354
260.0,88.70864353535354
260.0,88.82910396621622
260.0,88.94955114814815
260.0,89.07153415202703
264.0,89.19229058445947
264.0,89.31274766329966
264.0,89.43319419594596
264.0,89.55365282828284
260.0,89.67409755743243
264.0,89.79456276430977
264.0,89.91521025925927
264.0,90.03567385472972
264.0,90.15611579797981
264.0,90.276574875
264.0,90.39702087878788
264.0,90.51748008783784
264.0,90.63793304377104
264.0,90.75838992229731
264.0,90.87884005050505
260.0,90.99929464189188
264.0,91.11974635353536
264.0,91.24020055405406
260.0,91.36065259259259
264.0,91.48110269256756
264.0,91.60156134680135
264.0,91.72200809797299
264.0,91.84247055892257
264.0,91.96291751351352
264.0,92.0833775993266
264.0,92.2040216060606
260.0,92.32448431081082
260.0,92.44492893939395
264.0,92.56539241891892
260.0,92.68583935690235
260.0,92.80629746283783
264.0,92.92674624242424
264.0,93.04632501075268
264.0,93.16966878983051
264.0,93.2899385050505
264.0,93.4105895016835
264.0,93.53105079391892
264.0,93.6514967037037
264.0,93.77195506418919
264.0,93.89240115151514
264.0,94.0128597027027
264.0,94.13330813468012
264.0,94.25376357432432
264.0,94.37421562626263
264.0,94.49466975
264.0,94.61512481818183
264.0,94.73557602027027
264.0,94.85603047138046
264.0,94.97648241216216
264.0,95.09694052861954
264.0,95.21738757094595
264.0,95.33784727272727
264.0,95.4582922195946
264.0,95.5787542053872
264.0,95.69940318181818
264.0,95.8198652027027
264.0,95.94031124915826
264.0,96.06077019256757
264.0,96.181216003367
264.0,96.30167462162161
264.0,96.42212391582493
264.0,96.54258136486486
264.0,96.66303361616161
264.0,96.78348778716216
264.0,96.90394024915825
264.0,97.02536734915255
264.0,97.14748220270272
264.0,97.26794316835016
264.0,97.38859274747475
264.0,97.50905523310811
264.0,97.62950093602693
264.0,97.74995674324325
264.0,97.8704062895623
264.0,97.99086244932433
264.0,98.11131715824915
264.0,98.23177326689189
264.0,98.35222293939394
264.0,98.47267475337837
264.0,98.59312762289562
264.0,98.71357936824324
264.0,98.83403659595959
264.0,98.95448773648648
264.0,99.07494487542087
264.0,99.19539222297297
260.0,99.315850003367
264.0,99.43629541216217
264.0,99.55675724915825
264.0,99.67740926936027
264.0,99.79786853716215
264.0,99.91831547138047
264.0,100.03877487499999
264.0,100.15921898316498
264.0,100.2796781081081
264.0,100.40012696969697
264.0,100.52058161486487
264.0,100.64103499999999
264.0,100.76148783445946
264.0,100.88194223232323
264.0,101.00277653378379
264.0,101.1246727804054
264.0,101.24472539661016
262.0,101.36477247297297
260.0,101.48481722033898
264.0,101.60236196
264.0,101.72510969594595
260.0,101.84516516271187
264.0,101.96520503716216
264.0,102.08525863728813
264.0,102.2053063108108
264.0,102.32534737288135
264.0,102.4454016689189
262.0,102.5656408581081
264.0,102.68569673559321
260.0,102.80574023648649
264.0,102.92578929152543
264.0,103.0458383885135
264.0,103.16587984067796
264.0,103.28593215202703
264.0,103.40617558783784
260.0,103.52622633220338
264.0,103.64627308445947
264.0,103.76631710169491
264.0,103.8863685168919
264.0,104.00661233783784
264.0,104.12666986101695
264.0,104.24671150337838
264.0,104.36675844067797
264.0,104.4868040608108
264.0,104.60684786440679
264.0,104.72690131756757
264.0,104.84714866554054
264.0,104.96720194915254
260.0,105.08884920000001
262.0,105.2091217837838
264.0,105.32936444256757
260.0,105.44941520677966
264.0,105.56946291216217
260.0,105.68950857288137
264.0,105.80956227702703
264.0,105.92980122297298
264.0,106.0498561220339
260.0,106.1698968277027
264.0,106.28994718644068
264.0,106.40999606756756
264.0,106.53003981355933
264.0,106.65009335472973
264.0,106.77033534797297
264.0,106.89039080677966
264.0,107.01043282094594
264.0,107.13047996949153
264.0,107.25052946283783
264.0,107.37057138305084
262.0,107.49062554054055
264.0,107.6108670472973
264.0,107.7309182881356
264.0,107.8509629864865
264.0,107.9710094983051
264.0,108.09106369256756
264.0,108.21130490878379
264.0,108.33135945084746
264.0,108.45139898310813
264.0,108.5714485559322
264.0,108.69149650675676
264.0,108.81154202033898
264.0,108.93159508108108
264.0,109.05331527118645
262.0,109.17452719256758
264.0,109.29457100677966
264.0,109.41462350675675
264.0,109.534869125
264.0,109.65492468135595
264.0,109.77496669594595
264.0,109.89501443050848
264.0,110.01506231418918
264.0,110.13510445084745
264.0,110.25515757770269
264.0,110.37539981418918
264.0,110.49545435932203
264.0,110.61549709797296
264.0,110.73554652542374
264.0,110.85559619256757
264.0,110.97563847457626
264.0,111.0956918581081
260.0,111.21593191891891
264.0,111.33598357627119
264.0,111.45603014864867
264.0,111.57607825762712
264.0,111.69612834121622
264.0,111.81637145608107
264.0,111.93642432203391
262.0,112.05646539189188
264.0,112.17651446101695
264.0,112.29656475
264.0,112.41660779322032
264.0,112.53666172972973
264.0,112.656904125
264.0,112.7769558101695
264.0,112.89699963175674
264.0,113.0176648677966
264.0,113.13912202027028
260.0,113.25917421694915
264.0,113.3792179189189
264.0,113.49926390169493
264.0,113.61931504391892
264.0,113.73955723648649
264.0,113.85961617288136
264.0,113.97965649662163
264.0,114.09970814576272
264.0,114.21975204391893
264.0,114.33979302711866
264.0,114.4598478716216
264.0,114.58008904054053
264.0,114.7001480338983
264.0,114.82019149324323
264.0,114.94023829830506
264.0,115.06028446959459
264.0,115.1803245084746
264.0,115.30038121283785
262.0,115.42062596283783
264.0,115.5406780440678
264.0,115.66072450675676
264.0,115.78076834237288
264.0,115.9008172804054
264.0,116.0210608445946
264.0,116.1411164576271
264.0,116.26116100675677
264.0,116.38120732881357
264.0,116.50125671621622
264.0,116.62129675932204
264.0,116.74135272972974
264.0,116.8615931689189
264.0,116.98166319999999
264.0,117.10352090508475
264.0,117.22357393581083
264.0,117.34381519256753
264.0,117.46386688135593
264.0,117.58390938175675
264.0,117.70395460338983
264.0,117.82400840878378
264.0,117.94425229054055
264.0,118.0643076101695
264.0,118.18434818243244
264.0,118.30439620677967
264.0,118.42444317905407
264.0,118.54448605762711
260.0,118.66454233445944
264.0,118.78478431418921
264.0,118.90483962033898
264.0,119.02488061148648
264.0,119.14492569830509
264.0,119.26497614189188
264.0,119.38501518644068
264.0,119.50507211486487
264.0,119.62531436824325
264.0,119.74536754915255
264.0,119.865412652027
264.0,119.98545906101694
264.0,120.10550941554054
264.0,120.22575421283784
264.0,120.34581100677966
260.0,120.46585093918917
264.0,120.58589850508473
264.0,120.70594582094596
264.0,120.82598769152541
264.0,120.94604477027029
264.0,121.06819304421768
264.0,121.18898060472971
264.0,121.30902221694917
264.0,121.42907388851351
264.0,121.54931553716216
264.0,121.6693717322034
264.0,121.78941503716217
264.0,121.9094666983051
264.0,122.02951191554052
264.0,122.14955408813559
264.0,122.26960656756755
264.0,122.3898503277027
264.0,122.50990394915254
264.0,122.62994698648649
264.0,122.74999579322035
264.0,122.87004348648648
260.0,122.99008482711866
264.0,123.11014255405405
264.0,123.23038313851352
264.0,123.35043468474578
264.0,123.47047750675675
264.0,123.59052349830507
264.0,123.71057712162164
264.0,123.83082115202703
264.0,123.95087618983052
264.0,124.07091777027027
264.0,124.19096286101696
264.0,124.31101103040541
264.0,124.43105385762712
264.0,124.55111115202703
264.0,124.67135354054055
264.0,124.79140639661016
264.0,124.91144811486487
260.0,125.03232722789114
262.0,125.15357085472974
264.0,125.2736224338983
264.0,125.39367245270272
264.0,125.51371487457628
264.0,125.63376787837838
262.0,125.75400984797297
264.0,125.87406674915253
264.0,125.99410603378378
264.0,126.1141571762712
260.0,126.23420261486486
264.0,126.35424698983049
260.0,126.47429757432432
260.0,126.59453831418918
260.0,126.71459255254237
260.0,126.83463652364864
264.0,126.95468720677965
264.0,127.07473622972972
264.0,127.1947759694915
260.0,127.31483122972973
264.0,127.43507304054052
264.0,127.55512489830508
260.0,127.67516934459461
264.0,127.7952170644068
264.0,127.91526785472972
264.0,128.03550949662161
260.0,128.15556377627115
264.0,128.2756045945946
260.0,128.39565449830508
264.0,128.51570550000002
264.0,128.63574933559323
264.0,128.7558028141892
264.0,128.87604586486486
264.0,128.99636296610169
260.0,129.11796599322034
264.0,129.23802039189187
264.0,129.35826246621622
264.0,129.47831170847456
264.0,129.59836022635136
264.0,129.71840622372883
264.0,129.83846026013515
264.0,129.95869917905407
260.0,130.0787536440678
264.0,130.1987935304054
260.0,130.31884282711866
264.0,130.4388938581081
264.0,130.55893883728814
264.0,130.67899057094593
264.0,130.79923179054055
264.0,130.91928416949153
264.0,131.03932748986486
264.0,131.15937496949152
264.0,131.27942742567566
264.0,131.39946813898305
264.0,131.51952437162163
264.0,131.63976560810812
264.0,131.75981471864407
264.0,131.87986091891892
264.0,131.99990675932204
264.0,132.11995837837836
264.0,132.24020024324324
264.0,132.36025620338984
260.0,132.48029644256758
264.0,132.60034628135594
264.0,132.72039361486486
264.0,132.84043839999998
264.0,132.96049497972973
264.0,133.08290236271185
264.0,133.20342447297298
264.0,133.32346924067795
264.0,133.44352078378378
260.0,133.56376376013515
264.0,133.68382148474578
264.0,133.80386351013516
264.0,133.92391131864406
264.0,134.0439560777027
264.0,134.1639987559322
264.0,134.28405268243245
264.0,134.4042988783784
264.0,134.52435557627118
264.0,134.64439334797297
264.0,134.76444152542376
264.0,134.88448840202702
264.0,135.0045308135593
264.0,135.1245864054054
262.0,135.24483252702703
264.0,135.36488461355933
264.0,135.4849385641892
264.0,135.6049742
264.0,135.72502556756757
264.0,135.8452688344595
260.0,135.9653227355932
264.0,136.0853610810811
264.0,136.20541088474576
264.0,136.32546088513513
264.0,136.4455047118644
262.0,136.56555808783784
264.0,136.68580103378378
264.0,136.8058533220339
264.0,136.92589568243244
260.0,137.04705333898303
264.0,137.16802411486486
264.0,137.28807369491525
264.0,137.4081199087838
264.0,137.5281622542373
264.0,137.648213
264.0,137.76845521621624
264.0,137.88851415254237
264.0,138.00855557432433
260.0,138.12860487457627
264.0,138.2486513614865
264.0,138.3686942677966
264.0,138.4887494222973
264.0,138.60899107432434
264.0,138.72904702372884
264.0,138.84908933445945
264.0,138.96913619661018
264.0,139.08918450675674
264.0,139.20922231864404
260.0,139.32927749324324
264.0,139.44952304729728
264.0,139.56957643728813
264.0,139.68962419594595
264.0,139.80966655932204
264.0,139.9297154831081
264.0,140.04995760810812
264.0,140.17001376271187
264.0,140.29005597972974
264.0,140.4101087559322
264.0,140.5301534898649
264.0,140.65019725084747
262.0,140.77024688175675
260.0,140.8904901081081
264.0,141.01104928474578
264.0,141.1324164033898
264.0,141.25247168243246
264.0,141.37271493581082
264.0,141.4927647355932
264.0,141.61281104054055
264.0,141.732853840678
264.0,141.85290678716217
264.0,141.97314711486487
264.0,142.093204020339
264.0,142.21324540202704
264.0,142.33329796949155
264.0,142.45334333445945
264.0,142.5733860440678
264.0,142.69343883445947
264.0,142.81368083783784
264.0,142.9337354101695
264.0,143.05377991554053
264.0,143.17382692881355
264.0,143.29387707094594
260.0,143.41391671186443
264.0,143.53397005743244
264.0,143.65421593918919
260.0,143.77426481016948
264.0,143.89431380405404
264.0,144.01435842711865
264.0,144.13440892905405
264.0,144.25465088513513
264.0,144.37470581694916
264.0,144.49474594594594
264.0,144.61479448135594
264.0,144.73484162162163
264.0,144.8548843457627
264.0,144.9749386114865
264.0,145.09787333333333
264.0,145.21787423986487
260.0,145.33791925084745
260.0,145.4579719662162
264.0,145.57821566554054
264.0,145.69827092881354
264.0,145.8183116891892
264.0,145.9383591661017
264.0,146.05840716216215
264.0,146.17845041694918
262.0,146.29850534459462
264.0,146.41874844932434
264.0,146.53880397288137
264.0,146.65884458783782
260.0,146.77889068135593
264.0,146.89894031756756
260.0,147.01898210169492
264.0,147.1390392027027
260.0,147.25928154391892
264.0,147.37933310847458
264.0,147.499376027027
264.0,147.61942117966103
264.0,147.7394736418919
264.0,147.85971933445947
264.0,147.97977373559323
264.0,148.11672273103449
264.0,148.45650134797296
264.0,148.5765452338983
264.0,148.69659802702705
264.0,148.81684557770268
264.0,148.93689691864404
260.0,149.05859106462586
262.0,149.1796329222973
264.0,149.29987328716214
264.0,149.4199273084746
264.0,149.53997216891892
264.0,149.66002191186442
264.0,149.78007006756758
264.0,149.90011066101695
264.0,150.02016448986487
264.0,150.14040631418916
264.0,150.26045891864405
264.0,150.38050554391893
260.0,150.50055227457625
264.0,150.62060291554053
264.0,150.74084505743244
264.0,150.860898579661
264.0,150.98094127702703
264.0,151.1009883016949
264.0,151.22103697972972
264.0,151.34108014237287
264.0,151.46113317905406
264.0,151.5813760810811
264.0,151.7014301016949
264.0,151.8214732364865
260.0,151.94152190508473
264.0,152.06157222297298
264.0,152.18161210508472
264.0,152.30166913851352
264.0,152.4219075304054
264.0,152.54196111186442
264.0,152.66200427364865
264.0,152.78205536271187
264.0,152.9021031722973
264.0,153.02285403050848
264.0,153.14422684459458
264.0,153.26426863050847
264.0,153.38432247297297
264.0,153.5045678885135
260.0,153.62462215932206
264.0,153.74466557432433
264.0,153.86471183728813
260.0,153.98475850000003
264.0,154.1047997220339
260.0,154.22485439864863
262.0,154.34509794594595
260.0,154.46514866440677
264.0,154.5851941418919
260.0,154.70524218305084
264.0,154.82529395608108
264.0,154.9455371891892
264.0,155.06559274915253
264.0,155.18563112500001
264.0,155.30568183728812
264.0,155.42572680067568
264.0,155.54577189491522
260.0,155.66582781418919
262.0,155.78607094594594
264.0,155.90612286440677
264.0,156.02616591891893
264.0,156.14621240677968
264.0,156.26626385810812
264.0,156.38630391525425
264.0,156.5063609527027
260.0,156.62660266216216
264.0,156.74665259999998
260.0,156.866696347973
260.0,156.98688992542372
264.0,157.10963294256757
264.0,157.22968857288134
264.0,157.34972987162163
260.0,157.46977827457627
264.0,157.58982708445944
260.0,157.70986745423727
264.0,157.82992387162162
264.0,157.95016854054057
264.0,158.0702195016949
264.0,158.19026386824325
260.0,158.31030631525422
264.0,158.43035734797297
264.0,158.55059977027028
264.0,158.67065894576274
264.0,158.79069826013514
264.0,158.9107491118644
264.0,159.03079525
264.0,159.15083673898306
264.0,159.27089077702703
264.0,159.3911344054054
264.0,159.51118956271188
264.0,159.631233777027
264.0,159.75127805423728
264.0,159.87132772297298
264.0,159.9913664101695
264.0,160.11142467905404
264.0,160.23166712499997
264.0,160.35172119661016
264.0,160.47176405405403
264.0,160.5918096677966
264.0,160.71186009797296
264.0,160.83210169256756
264.0,160.95215793898302
264.0,161.07354587118644
264.0,161.19408049662164
264.0,161.31432076689188
260.0,161.43437849830508
264.0,161.5544205472973
264.0,161.6744698542373
264.0,161.794516375
264.0,161.9145567220339
264.0,162.03461198648648
262.0,162.15485672635134
264.0,162.27490978305084
264.0,162.39495430405404
264.0,162.5149993084746
260.0,162.63504791891893
264.0,162.75529091216217
260.0,162.87534726101697
264.0,162.99539126013514
264.0,163.1154389220339
264.0,163.23548946621622
260.0,163.35552771864408
264.0,163.47558185810811
260.0,163.59582403716215
264.0,163.7158772
264.0,163.83592116891893
264.0,163.9559687661017
264.0,164.07601654391894
264.0,164.19605883050846
264.0,164.31611457094596
264.0,164.4363567668919
264.0,164.55641062033897
264.0,164.67645709121624
264.0,164.79650151186442
264.0,164.9165534391892
264.0,165.03753970847458
264.0,165.1586739864865
264.0,165.27871762711862
264.0,165.3987761858108
264.0,165.51901761824323
264.0,165.63907072203392
264.0,165.75911239864863
260.0,165.87915934576273
264.0,165.99920711486487
264.0,166.11924934237288
264.0,166.23930638175676
260.0,166.35955108783787
264.0,166.4796012135593
264.0,166.59964573986485
264.0,166.71968981694914
264.0,166.83974061824327
260.0,167.15946645890412
264.0,167.3182972635135
264.0,167.438354379661
264.0,167.55839333108108
264.0,167.6784422440678
264.0,167.79848951351352
264.0,167.91853225762713
264.0,168.03858919594595
264.0,168.1588321891892
264.0,168.2788848237288
264.0,168.39892694594593
264.0,168.51897271525422
264.0,168.63902115202703
264.0,168.75906557627118
264.0,168.87912183445945
264.0,168.9995106734694
264.0,169.12245961148648
264.0,169.24250399661017
264.0,169.36255546283783
264.0,169.48279655405403
264.0,169.60285698644068
264.0,169.72289912162162
264.0,169.84294612881357
264.0,169.96299095945946
264.0,170.083035420339
264.0,170.2030884527027
264.0,170.3233326081081
260.0,170.4433830779661
264.0,170.56342833445947
264.0,170.683473179661
264.0,170.80352629729728
264.0,170.9235651559322
264.0,171.04362119594597
264.0,171.16386743243245
264.0,171.28391931525425
264.0,171.4039631722973
260.0,171.52400651525423
264.0,171.64405792905407
260.0,171.76429879054052
264.0,171.88435878305083
262.0,172.0043986554054
264.0,172.12444911525424
264.0,172.24449596621622
264.0,172.36453679661017
262.0,172.48459078716218
264.0,172.60483198648646
264.0,172.72488968474576
264.0,172.84493183783783
264.0,172.9649787118644
264.0,173.08693981355933
264.0,173.20710756271185
264.0,173.32715034797297
264.0,173.44719747796609
264.0,173.56725060810814
260.0,173.68749333783782
264.0,173.8075478474576
264.0,173.92758972972976
264.0,174.04763933898306
264.0,174.1676861081081
264.0,174.28772674915254
264.0,174.40777947297298
264.0,174.5280225304054
264.0,174.6480767898305
264.0,174.7681226587838
264.0,174.88816992542374
264.0,175.00821902027027
264.0,175.12825803728813
264.0,175.2483142195946
264.0,175.36855522635133
264.0,175.4886100101695
264.0,175.60865443581082
264.0,175.72870215932204
264.0,175.84875024662165
264.0,175.96899157432432
264.0,176.08904738983048
264.0,176.20908988513514
264.0,176.32914154915252
264.0,176.44918912162163
264.0,176.56923030847457
264.0,176.68928642567568
264.0,176.80952731418918
264.0,176.9295834542373
264.0,177.05058451864406
264.0,177.17150561824323
262.0,177.29174753716217
264.0,177.4117979016949
264.0,177.53183906756755
260.0,177.6518856135593
264.0,177.77193637162162
264.0,177.89218412837837
264.0,178.0122395016949
264.0,178.1322800945946
264.0,178.2523283898305
264.0,178.3723731858108
264.0,178.49241686101695
264.0,178.6124740912162
264.0,178.73271557094594
264.0,178.8527706881356
264.0,178.97281202027025
264.0,179.09285568474576
260.0,179.2129068141892
264.0,179.3329472101695
264.0,179.4530085506757
264.0,179.57325107094593
264.0,179.69330230508473
262.0,179.81334788175675
264.0,179.93339051864407
260.0,180.0534424527027
260.0,180.17368386824322
264.0,180.29373837966102
264.0,180.41378036824327
264.0,180.5338288576271
264.0,180.65387861486485
264.0,180.77392274576272
264.0,180.8939761554054
264.0,181.01358501384084
264.0,181.13749543986253
264.0,181.2565435898305
264.0,181.3765991756757
264.0,181.49684403716216
264.0,181.61689742033897
264.0,181.7369401114865
264.0,181.85698388474577
264.0,181.97703340540542
264.0,182.0970750135593
260.0,182.2171344831081
264.0,182.33737664527024
264.0,182.45742821694915
260.0,182.5774702635135
264.0,182.6975148135593
264.0,182.81756607432433
264.0,182.9378109527027
264.0,183.05786573898305
264.0,183.17790862837836
264.0,183.29795585762713
264.0,183.41800210135136
264.0,183.53804510847456
264.0,183.65809951689187
264.0,183.77834464864867
264.0,183.89840092203391
264.0,184.01844291216216
260.0,184.13848848474578
264.0,184.25853494932431
264.0,184.37857754915254
264.0,184.49863364864865
264.0,184.61887931756758
264.0,184.7389322881356
264.0,184.85897567905403
260.0,184.97901699661017
264.0,185.10147012162162
264.0,185.22155315254236
264.0,185.34160164189188
264.0,185.4616463661017
264.0,185.5816991554054
264.0,185.7019389695946
264.0,185.82199444745763
264.0,185.94203487162162
264.0,186.0620855966102
264.0,186.18213472635134
264.0,186.3021786
264.0,186.42223089189187
264.0,186.5424737060811
264.0,186.66252952881356
264.0,186.78257144932434
264.0,186.9026171559322
260.0,187.02266376013512
264.0,187.14270545762713
264.0,187.26276310135137
264.0,187.38300711486485
264.0,187.5030585559322
264.0,187.62310316554058
264.0,187.7431453050847
264.0,187.86319797297298
264.0,187.98343853716216
264.0,188.10350003050846
264.0,188.22353961486488
264.0,188.3435900915254
264.0,188.46363418918918
264.0,188.5836754305085
264.0,188.70372909797297
264.0,188.8239743277027
264.0,188.9440304915254
264.0,189.06527630508475
264.0,189.1859535709459
264.0,189.30619628716218
264.0,189.42624880338983
264.0,189.54629404054054
264.0,189.66633913559323
264.0,189.78639065878377
264.0,189.90663313175673
264.0,190.02668799661018
264.0,190.14672544256757
264.0,190.26677546440678
264.0,190.38682195270272
264.0,190.50686978983052
264.0,190.62692393243245
264.0,190.74716580067567
264.0,190.867216440678
264.0,190.98725923648647
264.0,191.1073050949153
260.0,191.22735825337838
264.0,191.34739948474575
264.0,191.46745664527026
264.0,191.58769752027027
264.0,191.7077483864407
264.0,191.8277930777027
260.0,191.94783682711866
264.0,192.06789228716218
264.0,192.18813488175678
264.0,192.3081902644068
264.0,192.42823214864865
264.0,192.54828148474576
264.0,192.668327375
264.0,192.7883707661017
264.0,192.90842272972975
264.0,193.0295954881356
264.0,193.1513563445946
264.0,193.27140443728814
264.0,193.39145694256757
264.0,193.51169693243241
264.0,193.63175335593218
264.0,193.75179369594593
264.0,193.87184283728814
264.0,193.99189114527024
260.0,194.11193556949152
264.0,194.23198821283782
264.0,194.35223179391895
264.0,194.47228368813558
264.0,194.59232688175678
264.0,194.7123736677966
260.0,194.8324241081081
264.0,194.95246691864406
264.0,195.07252127364868
264.0,195.19276451013513
264.0,195.31281367118646
264.0,195.4328589831081
264.0,195.55290296271184
264.0,195.6729547635135
264.0,195.79319627702702
264.0,195.91325323050847
264.0,196.0332955135135
264.0,196.15334444406778
264.0,196.2733914391892
264.0,196.39343705084747
264.0,196.51349258783785
264.0,196.63373433783784
264.0,196.75378735593222
264.0,196.87382872972972
264.0,196.99393913265308
264.0,197.11595275
264.0,197.23600607457627
262.0,197.3560497939189
264.0,197.47609474915254
264.0,197.5961435472973
264.0,197.71638898648646
264.0,197.8364427898305
264.0,197.95648875675676
264.0,198.07653555932205
264.0,198.19658475
264.0,198.31662395932204
264.0,198.4366779054054
264.0,198.55691963513516
264.0,198.6769745457627
264.0,198.7970199054054
264.0,198.91706787118642
264.0,199.03711547297297
264.0,199.1571532305085
264.0,199.2772097027027
264.0,199.39745306081082
260.0,199.51750593559322
264.0,199.63755271283785
264.0,199.7575968677966
264.0,199.87764914527025
264.0,199.99788831756757
264.0,200.11794703050847
264.0,200.23798618581083
264.0,200.35803806101697
264.0,200.47808680743245
264.0,200.5981294440678
264.0,200.71818038513513
264.0,200.83842271283783
264.0,200.95847720338983
264.0,201.0799697966102
264.0,201.20040206756758
264.0,201.3206445135135
260.0,201.44069662711863
264.0,201.56073789189188
264.0,201.68078578305085
264.0,201.80083506081078
264.0,201.9210797939189
264.0,202.04113334576272
264.0,202.16117587162162
264.0,202.28122413559325
262.0,202.40127244256757
264.0,202.52131440338982
260.0,202.6413714189189
264.0,202.76161457770272
260.0,202.88166960338984
264.0,203.00171023648647
260.0,203.12175562033897
264.0,203.24180454054053
264.0,203.36184517966103
264.0,203.48190399324324
264.0,203.60214822297297
264.0,203.72220015932203
264.0,203.84224327702702
260.0,203.96228580677968
264.0,204.08233856756758
264.0,204.20258130405406
264.0,204.3226401322034
264.0,204.44268113513513
264.0,204.56272991525424
260.0,204.68277311486486
264.0,204.8028169050847
264.0,204.92287020945946
264.0,205.04438942033897
264.0,205.16580601689188
264.0,205.28585125762712
264.0,205.40590258108108
260.0,205.52614714864865
264.0,205.64620393898306
264.0,205.76624447635137
264.0,205.8862903322034
264.0,206.00633722635138
264.0,206.12638071864407
264.0,206.2464356824324
264.0,206.36668063175674
264.0,206.48673284067797
264.0,206.60677665540544
264.0,206.726819759322
260.0,206.84687125
264.0,206.96691115932202
262.0,207.08696925337836
264.0,207.20721269256757
264.0,207.32726438305085
264.0,207.44730750675674
264.0,207.56735288135593
264.0,207.68740339527028
264.0,207.8076501621622
264.0,207.92770581016947
264.0,208.04774701351351
264.0,208.16779568474578
264.0,208.28784136824325
264.0,208.40788627118644
264.0,208.52793918243245
264.0,208.64818047635134
264.0,208.76823795254236
264.0,208.88827681081082
264.0,209.00888721694915
264.0,209.13080455743244
264.0,209.25085953559324
264.0,209.37090307432433
260.0,209.49095120677967
264.0,209.61100128040542
264.0,209.7310411762712
264.0,209.8510963716216
264.0,209.97133550675673
264.0,210.09138974576274
264.0,210.21143705405404
264.0,210.33148262372882
264.0,210.45153311148653
260.0,210.5717758783784
260.0,210.6918289762712
264.0,210.81187116216216
260.0,210.93192095254238
264.0,211.05196923648646
264.0,211.17201322033898
264.0,211.29206597972976
264.0,211.41230653716218
264.0,211.53236170169495
264.0,211.65240413175675
264.0,211.77245122711864
264.0,211.89250140878377
264.0,212.0125409898305
264.0,212.13260086148648
264.0,212.25284299324326
264.0,212.37289389830508
262.0,212.49293932432434
264.0,212.61298182711866
264.0,212.73303484459458
264.0,212.85327635472973
264.0,212.97333568135593
264.0,213.0950746779661
264.0,213.21525625675673
264.0,213.33549758783784
264.0,213.4555504440678
264.0,213.57559393581082
264.0,213.69564299322033
264.0,213.81569372297298
264.0,213.93573322711865
264.0,214.05578879054053
262.0,214.1760293277027
264.0,214.29608116949152
264.0,214.41612558783785
264.0,214.53617038305086
264.0,214.65622275337836
264.0,214.77646708783783
264.0,214.89652240677967
264.0,215.01656263851353
264.0,215.1366110677966
264.0,215.25666101013513
264.0,215.37670449830506
264.0,215.49675802702706
262.0,215.61700013513516
264.0,215.7370530101695
264.0,215.85709506081082
264.0,215.9771429559322
264.0,216.09719407094596
264.0,216.21723435254236
264.0,216.33729347635136
264.0,216.4575339222973
264.0,216.5775832779661
264.0,216.69762907094596
264.0,216.8176736644068
264.0,216.93772799662162
260.0,217.05959417288133
264.0,217.18066234797294
264.0,217.3007069016949
264.0,217.42075686486487
264.0,217.5407973559322
264.0,217.66085558445948
264.0,217.78109812837837
264.0,217.90115210847458
264.0,218.02119355743244
264.0,218.14123866101696
264.0,218.26129003716215
260.0,218.38153191216216
264.0,218.50159197288136
264.0,218.6216336452703
264.0,218.74168083050847
264.0,218.8617277195946
264.0,218.9817680576271
264.0,219.10182269932434
264.0,219.22206746621623
264.0,219.34212151525426
264.0,219.46216584121623
260.0,219.582210020339
264.0,219.70225932770273
264.0,219.82229916271186
264.0,219.94235555743245
264.0,220.06260088851351
264.0,220.18265353559323
264.0,220.3026978108108
264.0,220.42274101694917
264.0,220.54279215202703
264.0,220.66303517905408
264.0,220.7830898779661
264.0,220.90313047972973
262.0,221.0238393469388
264.0,221.14525221283785
264.0,221.26530943728812
264.0,221.38535141216218
264.0,221.50539803728816
264.0,221.62545088851348
260.0,221.7454910779661
264.0,221.86554857094592
264.0,221.9857898918919
264.0,222.10584096271188
264.0,222.2258841114865
264.0,222.34592952203386
262.0,222.46598275000002
264.0,222.5862266756757
260.0,222.7062820101695
264.0,222.82632098648645
264.0,222.94636978305087
264.0,223.06641766891894
264.0,223.18646154915254
264.0,223.30651534121623
264.0,223.42675815540542
264.0,223.54681293220338
264.0,223.66685394594597
264.0,223.78690205084746
260.0,223.90695008108108
264.0,224.02699210508476
264.0,224.14704795945948
264.0,224.26729192229732
264.0,224.3873455457627
264.0,224.50738904391895
264.0,224.62743353898304
264.0,224.74748262162163
260.0,224.86772344594598
264.0,224.9877118367347
264.0,225.10964968813562
264.0,225.2297049189189
264.0,225.34994980743244
264.0,225.4700018677966
264.0,225.59004129054057
264.0,225.71008948474577
264.0,225.8301371891892
264.0,225.95018143728814
264.0,226.07023874324324
264.0,226.19047972297295
264.0,226.31053321694912
264.0,226.4305738918919
264.0,226.55062042711864
264.0,226.67067208445945
264.0,226.79091746283785
264.0,226.91097632881355
264.0,227.0310140506757
264.0,227.15106327796607
264.0,227.27111185810813
264.0,227.391154
264.0,227.51120847972973
264.0,227.63145039189192
264.0,227.7515041661017
264.0,227.8715459560811
264.0,227.99159055932202
264.0,228.11164068581078
264.0,228.23168095932203
264.0,228.3517409966216
264.0,228.47198298310812
264.0,228.59203544067796
264.0,228.71207725675677
264.0,228.8321223898305
264.0,228.9521734054054
264.0,229.07439009152546
264.0,229.19511045945944
264.0,229.3151572677966
264.0,229.43520778040545
264.0,229.5552450135593
264.0,229.67530128378377
264.0,229.79554322297298
264.0,229.91559992881355
264.0,230.03564394256756
264.0,230.15568919322035
264.0,230.27574144594593
264.0,230.39598242567567
264.0,230.51603975254238
264.0,230.6360797567568
260.0,230.7561260508475
264.0,230.8761736081081
264.0,230.9962156
264.0,231.1162731081081
264.0,231.23651758108107
264.0,231.35657018305088
264.0,231.47661048648652
264.0,231.5966567525424
264.0,231.7167059054054
264.0,231.83674928135596
264.0,231.956805875
264.0,232.077048527027
264.0,232.19710013898305
264.0,232.3171429966216
264.0,232.43718714576275
264.0,232.5572389358108
264.0,232.67748608108113
264.0,232.7975425864407
264.0,232.9175815945946
264.0,233.03859896610172
264.0,233.1597011587838
260.0,233.27975623050844
264.0,233.39979921959457
264.0,233.51984770847454
264.0,233.63989707094595
260.0,233.7599365254237
264.0,233.87999210472972
264.0,234.0002365506757
264.0,234.12028619322035
264.0,234.24033587837835
264.0,234.36038032881353
264.0,234.48043146621623
264.0,234.60067238513517
264.0,234.72072685423734
264.0,234.84076722972975
260.0,234.9608176542373
264.0,235.0808678108108
264.0,235.20091186440678
264.0,235.32096337499996
264.0,235.44120439864864
264.0,235.56125723389832
264.0,235.68130092905403
264.0,235.80135052203389
264.0,235.9214015304054
264.0,236.04144285762712
264.0,236.1614970506757
264.0,236.28173561148645
264.0,236.40179021016948
264.0,236.52183446283783
264.0,236.6418822745763
264.0,236.7619327702703
264.0,236.8821760810811
264.0,237.0025938711864
264.0,237.12409870169492
264.0,237.2441550844595
264.0,237.3643937871622
264.0,237.48444698644067
264.0,237.6044892871622
264.0,237.72453833898308
264.0,237.84458901013514
264.0,237.96463204067797
264.0,238.0846858918919
264.0,238.20492768243247
264.0,238.32497851864406
264.0,238.44502263851348
264.0,238.56506984406778
264.0,238.6851232060811
264.0,238.80536590540538
264.0,238.9254215186441
264.0,239.04545711824323
264.0,239.1655078576271
262.0,239.28555554391897
264.0,239.40560117627118
264.0,239.5256557466216
264.0,239.6458981993243
260.0,239.76595123050848
264.0,239.88599494594592
264.0,240.0060426033898
264.0,240.1260928378378
264.0,240.2461322237288
264.0,240.36618857094592
264.0,240.48642948986486
264.0,240.60647953898305
264.0,240.72652438175675
260.0,240.84656960338984
264.0,240.9666259797297
264.0,241.0888250237288
264.0,241.20915447635136
264.0,241.3291970338983
264.0,241.44924853716213
264.0,241.5694905101351
264.0,241.6895501016949
264.0,241.80959071621623
264.0,241.9296401728814
264.0,242.04968589864862
264.0,242.16972704745763
264.0,242.289780054054


==> data/voltage_years_ddr.csv <==
Year	Standard	Minimum	Maximum
1996	SDR	3.3	3.3
2000	DDR1	2.5	2.75
2003	DDR2	1.8	2.3
2007	DDR3	1.5	1.8
2010	DDR3L	1.35	1.8
2014	DDR4	1.2	1.5


==> data/voltage_years_lpddr.csv <==
Year	Standard	Minimum	Maximum
2009	LPDDR1	1.8	0
2010	LPDDR2	1.2	0
2012	LPDDR3	1.2	0
2014	LPDDR4	1.1	0

